Chance-Constrained Covariance Steering in a Gaussian Random Field via Successive Convex Programming

The problem of optimizing affine feedback laws that explicitly steer the mean and covariance of an uncertain system state in the presence of a Gaussian random field is considered. Spatially-dependent disturbances are successively approximated with respect to a nominal trajectory by a sequence of jointly Gaussian random vectors. Sequential updates to the nominal control inputs are computed via convex optimization that includes the effect of affine state feedback, the perturbing effects of spatial disturbances, and chance constraints on the closed-loop state and control. The developed method is applied to solve for an affine feedback law to minimize the 99th percentile of $\Delta v$ required to complete an aerocapture mission around a planet with a randomly disturbed atmosphere.

==> tikzsrc/data/p1_1_P.txt <==
   0.0000000e+00   0.0000000e+00   5.9535767e-02
   0.0000000e+00   5.0000000e-02   5.0503282e-02
   0.0000000e+00   1.0000000e-01   3.4381914e-02
   0.0000000e+00   1.5000000e-01   2.1347319e-02
   0.0000000e+00   2.0000000e-01   1.8725450e-02
   0.0000000e+00   2.5000000e-01   2.5164665e-02
   0.0000000e+00   3.0000000e-01   3.0522681e-02
   0.0000000e+00   3.5000000e-01   1.8499029e-02
   0.0000000e+00   4.0000000e-01  -1.4380370e-02
   0.0000000e+00   4.5000000e-01  -4.4848431e-02
   0.0000000e+00   5.0000000e-01  -4.6112794e-02
   0.0000000e+00   5.5000000e-01  -1.6592651e-02
   0.0000000e+00   6.0000000e-01   3.2927729e-02
   0.0000000e+00   6.5000000e-01   9.0052974e-02
   0.0000000e+00   7.0000000e-01   1.2707287e-01
   0.0000000e+00   7.5000000e-01   1.1888813e-01
   0.0000000e+00   8.0000000e-01   7.6700972e-02
   0.0000000e+00   8.5000000e-01   3.8008804e-02
   0.0000000e+00   9.0000000e-01   3.0798077e-02
   0.0000000e+00   9.5000000e-01   4.8088472e-02
   0.0000000e+00   1.0000000e+00   5.1249760e-02
   5.0000000e-02   0.0000000e+00   5.7717715e-02
   5.0000000e-02   5.0000000e-02   4.8412649e-02
   5.0000000e-02   1.0000000e-01   3.3565084e-02
   5.0000000e-02   1.5000000e-01   2.2634867e-02
   5.0000000e-02   2.0000000e-01   1.9024020e-02
   5.0000000e-02   2.5000000e-01   1.7249730e-02
   5.0000000e-02   3.0000000e-01   1.0772072e-02
   5.0000000e-02   3.5000000e-01  -7.3551298e-03
   5.0000000e-02   4.0000000e-01  -3.7005367e-02
   5.0000000e-02   4.5000000e-01  -6.0477765e-02
   5.0000000e-02   5.0000000e-01  -5.6856214e-02
   5.0000000e-02   5.5000000e-01  -2.5448654e-02
   5.0000000e-02   6.0000000e-01   2.3293698e-02
   5.0000000e-02   6.5000000e-01   7.7026674e-02
   5.0000000e-02   7.0000000e-01   1.1008648e-01
   5.0000000e-02   7.5000000e-01   9.9901661e-02
   5.0000000e-02   8.0000000e-01   5.7216392e-02
   5.0000000e-02   8.5000000e-01   1.8087619e-02
   5.0000000e-02   9.0000000e-01   1.1014611e-02
   5.0000000e-02   9.5000000e-01   3.0835966e-02
   5.0000000e-02   1.0000000e+00   4.0965694e-02
   1.0000000e-01   0.0000000e+00   6.1891193e-02
   1.0000000e-01   5.0000000e-02   4.4927622e-02
   1.0000000e-01   1.0000000e-01   2.8688683e-02
   1.0000000e-01   1.5000000e-01   2.4067355e-02
   1.0000000e-01   2.0000000e-01   2.6746441e-02
   1.0000000e-01   2.5000000e-01   2.1781625e-02
   1.0000000e-01   3.0000000e-01   4.3379413e-03
   1.0000000e-01   3.5000000e-01  -2.1489822e-02
   1.0000000e-01   4.0000000e-01  -5.0868747e-02
   1.0000000e-01   4.5000000e-01  -7.2987217e-02
   1.0000000e-01   5.0000000e-01  -7.3231722e-02
   1.0000000e-01   5.5000000e-01  -4.8799793e-02
   1.0000000e-01   6.0000000e-01  -6.7830859e-03
   1.0000000e-01   6.5000000e-01   4.1104681e-02
   1.0000000e-01   7.0000000e-01   7.2290157e-02
   1.0000000e-01   7.5000000e-01   6.8507432e-02
   1.0000000e-01   8.0000000e-01   3.8990961e-02
   1.0000000e-01   8.5000000e-01   1.3920235e-02
   1.0000000e-01   9.0000000e-01   1.6774619e-02
   1.0000000e-01   9.5000000e-01   4.0517251e-02
   1.0000000e-01   1.0000000e+00   5.2370381e-02
   1.5000000e-01   0.0000000e+00   8.1788219e-02
   1.5000000e-01   5.0000000e-02   5.4313616e-02
   1.5000000e-01   1.0000000e-01   3.5119089e-02
   1.5000000e-01   1.5000000e-01   3.7681777e-02
   1.5000000e-01   2.0000000e-01   4.9524848e-02
   1.5000000e-01   2.5000000e-01   4.6364784e-02
   1.5000000e-01   3.0000000e-01   2.4036481e-02
   1.5000000e-01   3.5000000e-01  -5.3587000e-03
   1.5000000e-01   4.0000000e-01  -3.4913674e-02
   1.5000000e-01   4.5000000e-01  -6.1059405e-02
   1.5000000e-01   5.0000000e-01  -7.4134307e-02
   1.5000000e-01   5.5000000e-01  -6.6544950e-02
   1.5000000e-01   6.0000000e-01  -3.8716695e-02
   1.5000000e-01   6.5000000e-01  -6.7067303e-05
   1.5000000e-01   7.0000000e-01   2.9203903e-02
   1.5000000e-01   7.5000000e-01   3.3699490e-02
   1.5000000e-01   8.0000000e-01   2.0547467e-02
   1.5000000e-01   8.5000000e-01   1.3814999e-02
   1.5000000e-01   9.0000000e-01   3.0690993e-02
   1.5000000e-01   9.5000000e-01   6.0038666e-02
   1.5000000e-01   1.0000000e+00   7.2033971e-02
   2.0000000e-01   0.0000000e+00   1.1035604e-01
   2.0000000e-01   5.0000000e-02   7.9760175e-02
   2.0000000e-01   1.0000000e-01   5.9738293e-02
   2.0000000e-01   1.5000000e-01   6.5863658e-02
   2.0000000e-01   2.0000000e-01   8.1593345e-02
   2.0000000e-01   2.5000000e-01   7.8599261e-02
   2.0000000e-01   3.0000000e-01   5.3420394e-02
   2.0000000e-01   3.5000000e-01   2.1961136e-02
   2.0000000e-01   4.0000000e-01  -8.7420493e-03
   2.0000000e-01   4.5000000e-01  -4.0413679e-02
   2.0000000e-01   5.0000000e-01  -6.7069032e-02
   2.0000000e-01   5.5000000e-01  -7.7292565e-02
   2.0000000e-01   6.0000000e-01  -6.4571258e-02
   2.0000000e-01   6.5000000e-01  -3.4777239e-02
   2.0000000e-01   7.0000000e-01  -7.4459989e-03
   2.0000000e-01   7.5000000e-01   1.4544613e-03
   2.0000000e-01   8.0000000e-01  -3.1266159e-03
   2.0000000e-01   8.5000000e-01   4.6196622e-04
   2.0000000e-01   9.0000000e-01   2.7181045e-02
   2.0000000e-01   9.5000000e-01   6.3466796e-02
   2.0000000e-01   1.0000000e+00   8.0505397e-02
   2.5000000e-01   0.0000000e+00   1.2891642e-01
   2.5000000e-01   5.0000000e-02   1.0479911e-01
   2.5000000e-01   1.0000000e-01   8.6199040e-02
   2.5000000e-01   1.5000000e-01   8.9424451e-02
   2.5000000e-01   2.0000000e-01   9.9740932e-02
   2.5000000e-01   2.5000000e-01   9.0995865e-02
   2.5000000e-01   3.0000000e-01   6.0629017e-02
   2.5000000e-01   3.5000000e-01   2.5331447e-02
   2.5000000e-01   4.0000000e-01  -7.8553464e-03
   2.5000000e-01   4.5000000e-01  -4.2830434e-02
   2.5000000e-01   5.0000000e-01  -7.6157211e-02
   2.5000000e-01   5.5000000e-01  -9.5498301e-02
   2.5000000e-01   6.0000000e-01  -9.0002687e-02
   2.5000000e-01   6.5000000e-01  -6.2706005e-02
   2.5000000e-01   7.0000000e-01  -3.4437341e-02
   2.5000000e-01   7.5000000e-01  -2.4513434e-02
   2.5000000e-01   8.0000000e-01  -2.9957744e-02
   2.5000000e-01   8.5000000e-01  -2.8123251e-02
   2.5000000e-01   9.0000000e-01  -1.5590629e-03
   2.5000000e-01   9.5000000e-01   3.7858772e-02
   2.5000000e-01   1.0000000e+00   6.1916305e-02
   3.0000000e-01   0.0000000e+00   1.1915409e-01
   3.0000000e-01   5.0000000e-02   1.0365890e-01
   3.0000000e-01   1.0000000e-01   8.7751224e-02
   3.0000000e-01   1.5000000e-01   8.5994704e-02
   3.0000000e-01   2.0000000e-01   8.7528559e-02
   3.0000000e-01   2.5000000e-01   7.1177644e-02
   3.0000000e-01   3.0000000e-01   3.5610387e-02
   3.0000000e-01   3.5000000e-01  -3.2347432e-03
   3.0000000e-01   4.0000000e-01  -3.8358620e-02
   3.0000000e-01   4.5000000e-01  -7.3274129e-02
   3.0000000e-01   5.0000000e-01  -1.0558519e-01
   3.0000000e-01   5.5000000e-01  -1.2393853e-01
   3.0000000e-01   6.0000000e-01  -1.1624820e-01
   3.0000000e-01   6.5000000e-01  -8.4872918e-02
   3.0000000e-01   7.0000000e-01  -5.2709088e-02
   3.0000000e-01   7.5000000e-01  -4.1945887e-02
   3.0000000e-01   8.0000000e-01  -5.0982245e-02
   3.0000000e-01   8.5000000e-01  -5.6885133e-02
   3.0000000e-01   9.0000000e-01  -3.9916072e-02
   3.0000000e-01   9.5000000e-01  -7.2259645e-03
   3.0000000e-01   1.0000000e+00   1.6086104e-02
   3.5000000e-01   0.0000000e+00   7.8139962e-02
   3.5000000e-01   5.0000000e-02   6.8251593e-02
   3.5000000e-01   1.0000000e-01   5.7793398e-02
   3.5000000e-01   1.5000000e-01   5.5860841e-02
   3.5000000e-01   2.0000000e-01   5.3588443e-02
   3.5000000e-01   2.5000000e-01   3.4743811e-02
   3.5000000e-01   3.0000000e-01  -8.2979934e-04
   3.5000000e-01   3.5000000e-01  -3.9502134e-02
   3.5000000e-01   4.0000000e-01  -7.4683594e-02
   3.5000000e-01   4.5000000e-01  -1.0712851e-01
   3.5000000e-01   5.0000000e-01  -1.3405120e-01
   3.5000000e-01   5.5000000e-01  -1.4623340e-01
   3.5000000e-01   6.0000000e-01  -1.3267710e-01
   3.5000000e-01   6.5000000e-01  -9.6907922e-02
   3.5000000e-01   7.0000000e-01  -6.2643369e-02
   3.5000000e-01   7.5000000e-01  -5.1158184e-02
   3.5000000e-01   8.0000000e-01  -6.0900890e-02
   3.5000000e-01   8.5000000e-01  -7.2709585e-02
   3.5000000e-01   9.0000000e-01  -6.9562148e-02
   3.5000000e-01   9.5000000e-01  -5.3145823e-02
   3.5000000e-01   1.0000000e+00  -4.1031299e-02
   4.0000000e-01   0.0000000e+00   2.3091939e-02
   4.0000000e-01   5.0000000e-02   1.6586139e-02
   4.0000000e-01   1.0000000e-01   1.3034875e-02
   4.0000000e-01   1.5000000e-01   1.3923431e-02
   4.0000000e-01   2.0000000e-01   1.2503166e-02
   4.0000000e-01   2.5000000e-01  -1.5855734e-03
   4.0000000e-01   3.0000000e-01  -2.8838332e-02
   4.0000000e-01   3.5000000e-01  -6.1234090e-02
   4.0000000e-01   4.0000000e-01  -9.3212871e-02
   4.0000000e-01   4.5000000e-01  -1.2048979e-01
   4.0000000e-01   5.0000000e-01  -1.3942751e-01
   4.0000000e-01   5.5000000e-01  -1.4485377e-01
   4.0000000e-01   6.0000000e-01  -1.2847995e-01
   4.0000000e-01   6.5000000e-01  -9.5247171e-02
   4.0000000e-01   7.0000000e-01  -6.7216148e-02
   4.0000000e-01   7.5000000e-01  -5.9891356e-02
   4.0000000e-01   8.0000000e-01  -6.9113006e-02
   4.0000000e-01   8.5000000e-01  -8.2407162e-02
   4.0000000e-01   9.0000000e-01  -9.0893015e-02
   4.0000000e-01   9.5000000e-01  -9.2596157e-02
   4.0000000e-01   1.0000000e+00  -9.4866649e-02
   4.5000000e-01   0.0000000e+00  -2.1982264e-02
   4.5000000e-01   5.0000000e-02  -2.7502083e-02
   4.5000000e-01   1.0000000e-01  -2.9701439e-02
   4.5000000e-01   1.5000000e-01  -3.2314233e-02
   4.5000000e-01   2.0000000e-01  -3.5763534e-02
   4.5000000e-01   2.5000000e-01  -4.2115365e-02
   4.5000000e-01   3.0000000e-01  -5.4206557e-02
   4.5000000e-01   3.5000000e-01  -7.3319591e-02
   4.5000000e-01   4.0000000e-01  -9.6805707e-02
   4.5000000e-01   4.5000000e-01  -1.1529438e-01
   4.5000000e-01   5.0000000e-01  -1.2438988e-01
   4.5000000e-01   5.5000000e-01  -1.2428067e-01
   4.5000000e-01   6.0000000e-01  -1.1033276e-01
   4.5000000e-01   6.5000000e-01  -8.8253121e-02
   4.5000000e-01   7.0000000e-01  -7.6331564e-02
   4.5000000e-01   7.5000000e-01  -8.0427723e-02
   4.5000000e-01   8.0000000e-01  -9.0047030e-02
   4.5000000e-01   8.5000000e-01  -9.9013317e-02
   4.5000000e-01   9.0000000e-01  -1.1017078e-01
   4.5000000e-01   9.5000000e-01  -1.2280145e-01
   4.5000000e-01   1.0000000e+00  -1.3578116e-01
   5.0000000e-01   0.0000000e+00  -3.9241259e-02
   5.0000000e-01   5.0000000e-02  -4.9417662e-02
   5.0000000e-01   1.0000000e-01  -6.1573817e-02
   5.0000000e-01   1.5000000e-01  -7.9199016e-02
   5.0000000e-01   2.0000000e-01  -9.2385158e-02
   5.0000000e-01   2.5000000e-01  -9.3908702e-02
   5.0000000e-01   3.0000000e-01  -8.9757766e-02
   5.0000000e-01   3.5000000e-01  -9.1841761e-02
   5.0000000e-01   4.0000000e-01  -1.0301858e-01
   5.0000000e-01   4.5000000e-01  -1.1122382e-01
   5.0000000e-01   5.0000000e-01  -1.1055798e-01
   5.0000000e-01   5.5000000e-01  -1.0510723e-01
   5.0000000e-01   6.0000000e-01  -9.4357746e-02
   5.0000000e-01   6.5000000e-01  -8.5401708e-02
   5.0000000e-01   7.0000000e-01  -9.2382233e-02
   5.0000000e-01   7.5000000e-01  -1.0988296e-01
   5.0000000e-01   8.0000000e-01  -1.1837087e-01
   5.0000000e-01   8.5000000e-01  -1.1584229e-01
   5.0000000e-01   9.0000000e-01  -1.1820758e-01
   5.0000000e-01   9.5000000e-01  -1.3186867e-01
   5.0000000e-01   1.0000000e+00  -1.5199348e-01
   5.5000000e-01   0.0000000e+00  -2.3697061e-02
   5.5000000e-01   5.0000000e-02  -4.4647599e-02
   5.5000000e-01   1.0000000e-01  -7.5076295e-02
   5.5000000e-01   1.5000000e-01  -1.1403336e-01
   5.5000000e-01   2.0000000e-01  -1.4158049e-01
   5.5000000e-01   2.5000000e-01  -1.4303540e-01
   5.5000000e-01   3.0000000e-01  -1.2652369e-01
   5.5000000e-01   3.5000000e-01  -1.1268640e-01
   5.5000000e-01   4.0000000e-01  -1.1141449e-01
   5.5000000e-01   4.5000000e-01  -1.1113428e-01
   5.5000000e-01   5.0000000e-01  -1.0329702e-01
   5.5000000e-01   5.5000000e-01  -9.1936482e-02
   5.5000000e-01   6.0000000e-01  -8.0008710e-02
   5.5000000e-01   6.5000000e-01  -7.7883319e-02
   5.5000000e-01   7.0000000e-01  -9.7150666e-02
   5.5000000e-01   7.5000000e-01  -1.2279833e-01
   5.5000000e-01   8.0000000e-01  -1.2700879e-01
   5.5000000e-01   8.5000000e-01  -1.0984643e-01
   5.5000000e-01   9.0000000e-01  -9.7956917e-02
   5.5000000e-01   9.5000000e-01  -1.0709418e-01
   5.5000000e-01   1.0000000e+00  -1.3322637e-01
   6.0000000e-01   0.0000000e+00   9.4903869e-03
   6.0000000e-01   5.0000000e-02  -2.4597002e-02
   6.0000000e-01   1.0000000e-01  -7.3181439e-02
   6.0000000e-01   1.5000000e-01  -1.2980284e-01
   6.0000000e-01   2.0000000e-01  -1.6847986e-01
   6.0000000e-01   2.5000000e-01  -1.7064189e-01
   6.0000000e-01   3.0000000e-01  -1.4500446e-01
   6.0000000e-01   3.5000000e-01  -1.1772191e-01
   6.0000000e-01   4.0000000e-01  -1.0571259e-01
   6.0000000e-01   4.5000000e-01  -1.0066580e-01
   6.0000000e-01   5.0000000e-01  -9.0959046e-02
   6.0000000e-01   5.5000000e-01  -7.5788890e-02
   6.0000000e-01   6.0000000e-01  -5.8665215e-02
   6.0000000e-01   6.5000000e-01  -5.4039106e-02
   6.0000000e-01   7.0000000e-01  -7.3605790e-02
   6.0000000e-01   7.5000000e-01  -9.7895257e-02
   6.0000000e-01   8.0000000e-01  -9.5599251e-02
   6.0000000e-01   8.5000000e-01  -6.7733097e-02
   6.0000000e-01   9.0000000e-01  -4.5726703e-02
   6.0000000e-01   9.5000000e-01  -5.1241493e-02
   6.0000000e-01   1.0000000e+00  -8.3031179e-02
   6.5000000e-01   0.0000000e+00   2.9362991e-02
   6.5000000e-01   5.0000000e-02  -1.4767691e-02
   6.5000000e-01   1.0000000e-01  -7.2977759e-02
   6.5000000e-01   1.5000000e-01  -1.3486505e-01
   6.5000000e-01   2.0000000e-01  -1.7369826e-01
   6.5000000e-01   2.5000000e-01  -1.7095104e-01
   6.5000000e-01   3.0000000e-01  -1.3594677e-01
   6.5000000e-01   3.5000000e-01  -9.8582700e-02
   6.5000000e-01   4.0000000e-01  -8.1405161e-02
   6.5000000e-01   4.5000000e-01  -7.9073254e-02
   6.5000000e-01   5.0000000e-01  -7.5455448e-02
   6.5000000e-01   5.5000000e-01  -6.1232118e-02
   6.5000000e-01   6.0000000e-01  -3.7346084e-02
   6.5000000e-01   6.5000000e-01  -2.1823991e-02
   6.5000000e-01   7.0000000e-01  -2.9479989e-02
   6.5000000e-01   7.5000000e-01  -4.3189741e-02
   6.5000000e-01   8.0000000e-01  -3.4128824e-02
   6.5000000e-01   8.5000000e-01  -3.4021525e-03
   6.5000000e-01   9.0000000e-01   1.9700173e-02
   6.5000000e-01   9.5000000e-01   1.3631531e-02
   6.5000000e-01   1.0000000e+00  -2.2718571e-02
   7.0000000e-01   0.0000000e+00   1.4702892e-02
   7.0000000e-01   5.0000000e-02  -3.1066281e-02
   7.0000000e-01   1.0000000e-01  -8.4886028e-02
   7.0000000e-01   1.5000000e-01  -1.3598487e-01
   7.0000000e-01   2.0000000e-01  -1.6170361e-01
   7.0000000e-01   2.5000000e-01  -1.4621095e-01
   7.0000000e-01   3.0000000e-01  -1.0102321e-01
   7.0000000e-01   3.5000000e-01  -6.0381927e-02
   7.0000000e-01   4.0000000e-01  -4.9933340e-02
   7.0000000e-01   4.5000000e-01  -6.2285408e-02
   7.0000000e-01   5.0000000e-01  -7.2679104e-02
   7.0000000e-01   5.5000000e-01  -6.2569645e-02
   7.0000000e-01   6.0000000e-01  -3.0866350e-02
   7.0000000e-01   6.5000000e-01   7.4092223e-04
   7.0000000e-01   7.0000000e-01   1.1581895e-02
   7.0000000e-01   7.5000000e-01   1.0979743e-02
   7.0000000e-01   8.0000000e-01   2.2406075e-02
   7.0000000e-01   8.5000000e-01   4.7450484e-02
   7.0000000e-01   9.0000000e-01   6.4632666e-02
   7.0000000e-01   9.5000000e-01   5.6300514e-02
   7.0000000e-01   1.0000000e+00   1.9345220e-02
   7.5000000e-01   0.0000000e+00  -2.3468224e-02
   7.5000000e-01   5.0000000e-02  -6.2286777e-02
   7.5000000e-01   1.0000000e-01  -1.0017934e-01
   7.5000000e-01   1.5000000e-01  -1.2968649e-01
   7.5000000e-01   2.0000000e-01  -1.3520002e-01
   7.5000000e-01   2.5000000e-01  -1.0410368e-01
   7.5000000e-01   3.0000000e-01  -5.0976417e-02
   7.5000000e-01   3.5000000e-01  -1.5160549e-02
   7.5000000e-01   4.0000000e-01  -2.2921367e-02
   7.5000000e-01   4.5000000e-01  -5.9245302e-02
   7.5000000e-01   5.0000000e-01  -8.7118458e-02
   7.5000000e-01   5.5000000e-01  -8.1075895e-02
   7.5000000e-01   6.0000000e-01  -4.1422894e-02
   7.5000000e-01   6.5000000e-01   6.1339200e-03
   7.5000000e-01   7.0000000e-01   3.3952844e-02
   7.5000000e-01   7.5000000e-01   4.1354450e-02
   7.5000000e-01   8.0000000e-01   4.7388982e-02
   7.5000000e-01   8.5000000e-01   6.0394585e-02
   7.5000000e-01   9.0000000e-01   7.0036194e-02
   7.5000000e-01   9.5000000e-01   6.2603646e-02
   7.5000000e-01   1.0000000e+00   3.1353752e-02
   8.0000000e-01   0.0000000e+00  -5.1636834e-02
   8.0000000e-01   5.0000000e-02  -8.0782707e-02
   8.0000000e-01   1.0000000e-01  -1.0102362e-01
   8.0000000e-01   1.5000000e-01  -1.0949017e-01
   8.0000000e-01   2.0000000e-01  -9.8083624e-02
   8.0000000e-01   2.5000000e-01  -5.6712529e-02
   8.0000000e-01   3.0000000e-01  -1.5673465e-03
   8.0000000e-01   3.5000000e-01   2.4597884e-02
   8.0000000e-01   4.0000000e-01  -3.9495136e-03
   8.0000000e-01   4.5000000e-01  -6.3953819e-02
   8.0000000e-01   5.0000000e-01  -1.0680560e-01
   8.0000000e-01   5.5000000e-01  -1.0287472e-01
   8.0000000e-01   6.0000000e-01  -5.6065386e-02
   8.0000000e-01   6.5000000e-01   3.9508245e-03
   8.0000000e-01   7.0000000e-01   4.3027232e-02
   8.0000000e-01   7.5000000e-01   5.1641298e-02
   8.0000000e-01   8.0000000e-01   4.7209577e-02
   8.0000000e-01   8.5000000e-01   4.7129767e-02
   8.0000000e-01   9.0000000e-01   5.2157603e-02
   8.0000000e-01   9.5000000e-01   5.0309186e-02
   8.0000000e-01   1.0000000e+00   2.8407954e-02
   8.5000000e-01   0.0000000e+00  -4.9503003e-02
   8.5000000e-01   5.0000000e-02  -7.1939976e-02
   8.5000000e-01   1.0000000e-01  -8.2078901e-02
   8.5000000e-01   1.5000000e-01  -7.9917176e-02
   8.5000000e-01   2.0000000e-01  -6.2402490e-02
   8.5000000e-01   2.5000000e-01  -2.0508824e-02
   8.5000000e-01   3.0000000e-01   3.0790222e-02
   8.5000000e-01   3.5000000e-01   4.8282327e-02
   8.5000000e-01   4.0000000e-01   5.6537286e-03
   8.5000000e-01   4.5000000e-01  -7.0053109e-02
   8.5000000e-01   5.0000000e-01  -1.2197825e-01
   8.5000000e-01   5.5000000e-01  -1.1670935e-01
   8.5000000e-01   6.0000000e-01  -6.1651979e-02
   8.5000000e-01   6.5000000e-01   8.5796534e-03
   8.5000000e-01   7.0000000e-01   5.3896773e-02
   8.5000000e-01   7.5000000e-01   5.9299630e-02
   8.5000000e-01   8.0000000e-01   4.3683893e-02
   8.5000000e-01   8.5000000e-01   3.3227207e-02
   8.5000000e-01   9.0000000e-01   3.7074983e-02
   8.5000000e-01   9.5000000e-01   4.2566226e-02
   8.5000000e-01   1.0000000e+00   2.8014112e-02
   9.0000000e-01   0.0000000e+00  -2.6314010e-02
   9.0000000e-01   5.0000000e-02  -4.7622492e-02
   9.0000000e-01   1.0000000e-01  -5.8585184e-02
   9.0000000e-01   1.5000000e-01  -5.8577693e-02
   9.0000000e-01   2.0000000e-01  -4.5595199e-02
   9.0000000e-01   2.5000000e-01  -1.0122249e-02
   9.0000000e-01   3.0000000e-01   3.6381895e-02
   9.0000000e-01   3.5000000e-01   5.2238534e-02
   9.0000000e-01   4.0000000e-01   7.7348561e-03
   9.0000000e-01   4.5000000e-01  -7.2492460e-02
   9.0000000e-01   5.0000000e-01  -1.2683445e-01
   9.0000000e-01   5.5000000e-01  -1.1698229e-01
   9.0000000e-01   6.0000000e-01  -5.2783849e-02
   9.0000000e-01   6.5000000e-01   2.5466644e-02
   9.0000000e-01   7.0000000e-01   7.3267886e-02
   9.0000000e-01   7.5000000e-01   7.3766008e-02
   9.0000000e-01   8.0000000e-01   4.8517344e-02
   9.0000000e-01   8.5000000e-01   3.0218000e-02
   9.0000000e-01   9.0000000e-01   3.3693476e-02
   9.0000000e-01   9.5000000e-01   4.4778492e-02
   9.0000000e-01   1.0000000e+00   3.3068010e-02
   9.5000000e-01   0.0000000e+00  -2.3230506e-03
   9.5000000e-01   5.0000000e-02  -2.7173687e-02
   9.5000000e-01   1.0000000e-01  -4.5244010e-02
   9.5000000e-01   1.5000000e-01  -5.2556262e-02
   9.5000000e-01   2.0000000e-01  -4.6406683e-02
   9.5000000e-01   2.5000000e-01  -1.7709973e-02
   9.5000000e-01   3.0000000e-01   2.6157984e-02
   9.5000000e-01   3.5000000e-01   4.7241491e-02
   9.5000000e-01   4.0000000e-01   1.1825431e-02
   9.5000000e-01   4.5000000e-01  -6.2190624e-02
   9.5000000e-01   5.0000000e-01  -1.1288588e-01
   9.5000000e-01   5.5000000e-01  -9.8117338e-02
   9.5000000e-01   6.0000000e-01  -2.8791033e-02
   9.5000000e-01   6.5000000e-01   5.1651169e-02
   9.5000000e-01   7.0000000e-01   9.8302388e-02
   9.5000000e-01   7.5000000e-01   9.4925411e-02
   9.5000000e-01   8.0000000e-01   6.3516295e-02
   9.5000000e-01   8.5000000e-01   3.9304253e-02
   9.5000000e-01   9.0000000e-01   4.1190645e-02
   9.5000000e-01   9.5000000e-01   5.4774204e-02
   9.5000000e-01   1.0000000e+00   4.3400107e-02
   1.0000000e+00   0.0000000e+00   9.2493926e-03
   1.0000000e+00   5.0000000e-02  -1.9502957e-02
   1.0000000e+00   1.0000000e-01  -4.1557283e-02
   1.0000000e+00   1.5000000e-01  -4.9834311e-02
   1.0000000e+00   2.0000000e-01  -4.3082029e-02
   1.0000000e+00   2.5000000e-01  -1.6871501e-02
   1.0000000e+00   3.0000000e-01   2.4002825e-02
   1.0000000e+00   3.5000000e-01   4.8632475e-02
   1.0000000e+00   4.0000000e-01   2.3383134e-02
   1.0000000e+00   4.5000000e-01  -4.0682197e-02
   1.0000000e+00   5.0000000e-01  -8.6015059e-02
   1.0000000e+00   5.5000000e-01  -6.9915856e-02
   1.0000000e+00   6.0000000e-01  -2.3498565e-03
   1.0000000e+00   6.5000000e-01   7.4859298e-02
   1.0000000e+00   7.0000000e-01   1.2031255e-01
   1.0000000e+00   7.5000000e-01   1.1834854e-01
   1.0000000e+00   8.0000000e-01   8.6901985e-02
   1.0000000e+00   8.5000000e-01   5.9381465e-02
   1.0000000e+00   9.0000000e-01   5.8172890e-02
   1.0000000e+00   9.5000000e-01   7.1377530e-02
   1.0000000e+00   1.0000000e+00   6.0666939e-02


==> tikzsrc/data/p1_1_l1.txt <==
   0.0000000e+00   0.0000000e+00   5.9535767e-02
   5.0000000e-02   0.0000000e+00   5.7717715e-02
   1.0000000e-01   0.0000000e+00   6.1891193e-02
   1.5000000e-01   0.0000000e+00   8.1788219e-02
   2.0000000e-01   0.0000000e+00   1.1035604e-01
   2.5000000e-01   0.0000000e+00   1.2891642e-01
   3.0000000e-01   0.0000000e+00   1.1915409e-01
   3.5000000e-01   0.0000000e+00   7.8139962e-02
   4.0000000e-01   0.0000000e+00   2.3091939e-02
   4.5000000e-01   0.0000000e+00  -2.1982264e-02
   5.0000000e-01   0.0000000e+00  -3.9241259e-02
   5.5000000e-01   0.0000000e+00  -2.3697061e-02
   6.0000000e-01   0.0000000e+00   9.4903869e-03
   6.5000000e-01   0.0000000e+00   2.9362991e-02
   7.0000000e-01   0.0000000e+00   1.4702892e-02
   7.5000000e-01   0.0000000e+00  -2.3468224e-02
   8.0000000e-01   0.0000000e+00  -5.1636834e-02
   8.5000000e-01   0.0000000e+00  -4.9503003e-02
   9.0000000e-01   0.0000000e+00  -2.6314010e-02
   9.5000000e-01   0.0000000e+00  -2.3230506e-03
   1.0000000e+00   0.0000000e+00   9.2493926e-03


==> tikzsrc/data/p1_1_l2.txt <==
   0.0000000e+00   1.0000000e+00   5.1249760e-02
   5.0000000e-02   1.0000000e+00   4.0965694e-02
   1.0000000e-01   1.0000000e+00   5.2370381e-02
   1.5000000e-01   1.0000000e+00   7.2033971e-02
   2.0000000e-01   1.0000000e+00   8.0505397e-02
   2.5000000e-01   1.0000000e+00   6.1916305e-02
   3.0000000e-01   1.0000000e+00   1.6086104e-02
   3.5000000e-01   1.0000000e+00  -4.1031299e-02
   4.0000000e-01   1.0000000e+00  -9.4866649e-02
   4.5000000e-01   1.0000000e+00  -1.3578116e-01
   5.0000000e-01   1.0000000e+00  -1.5199348e-01
   5.5000000e-01   1.0000000e+00  -1.3322637e-01
   6.0000000e-01   1.0000000e+00  -8.3031179e-02
   6.5000000e-01   1.0000000e+00  -2.2718571e-02
   7.0000000e-01   1.0000000e+00   1.9345220e-02
   7.5000000e-01   1.0000000e+00   3.1353752e-02
   8.0000000e-01   1.0000000e+00   2.8407954e-02
   8.5000000e-01   1.0000000e+00   2.8014112e-02
   9.0000000e-01   1.0000000e+00   3.3068010e-02
   9.5000000e-01   1.0000000e+00   4.3400107e-02
   1.0000000e+00   1.0000000e+00   6.0666939e-02


==> tikzsrc/data/p1_1_l3.txt <==
   0.0000000e+00   0.0000000e+00   5.9535767e-02
   0.0000000e+00   5.0000000e-02   5.0503282e-02
   0.0000000e+00   1.0000000e-01   3.4381914e-02
   0.0000000e+00   1.5000000e-01   2.1347319e-02
   0.0000000e+00   2.0000000e-01   1.8725450e-02
   0.0000000e+00   2.5000000e-01   2.5164665e-02
   0.0000000e+00   3.0000000e-01   3.0522681e-02
   0.0000000e+00   3.5000000e-01   1.8499029e-02
   0.0000000e+00   4.0000000e-01  -1.4380370e-02
   0.0000000e+00   4.5000000e-01  -4.4848431e-02
   0.0000000e+00   5.0000000e-01  -4.6112794e-02
   0.0000000e+00   5.5000000e-01  -1.6592651e-02
   0.0000000e+00   6.0000000e-01   3.2927729e-02
   0.0000000e+00   6.5000000e-01   9.0052974e-02
   0.0000000e+00   7.0000000e-01   1.2707287e-01
   0.0000000e+00   7.5000000e-01   1.1888813e-01
   0.0000000e+00   8.0000000e-01   7.6700972e-02
   0.0000000e+00   8.5000000e-01   3.8008804e-02
   0.0000000e+00   9.0000000e-01   3.0798077e-02
   0.0000000e+00   9.5000000e-01   4.8088472e-02
   0.0000000e+00   1.0000000e+00   5.1249760e-02


==> tikzsrc/data/p1_1_l4.txt <==
   1.0000000e+00   0.0000000e+00   9.2493926e-03
   1.0000000e+00   5.0000000e-02  -1.9502957e-02
   1.0000000e+00   1.0000000e-01  -4.1557283e-02
   1.0000000e+00   1.5000000e-01  -4.9834311e-02
   1.0000000e+00   2.0000000e-01  -4.3082029e-02
   1.0000000e+00   2.5000000e-01  -1.6871501e-02
   1.0000000e+00   3.0000000e-01   2.4002825e-02
   1.0000000e+00   3.5000000e-01   4.8632475e-02
   1.0000000e+00   4.0000000e-01   2.3383134e-02
   1.0000000e+00   4.5000000e-01  -4.0682197e-02
   1.0000000e+00   5.0000000e-01  -8.6015059e-02
   1.0000000e+00   5.5000000e-01  -6.9915856e-02
   1.0000000e+00   6.0000000e-01  -2.3498565e-03
   1.0000000e+00   6.5000000e-01   7.4859298e-02
   1.0000000e+00   7.0000000e-01   1.2031255e-01
   1.0000000e+00   7.5000000e-01   1.1834854e-01
   1.0000000e+00   8.0000000e-01   8.6901985e-02
   1.0000000e+00   8.5000000e-01   5.9381465e-02
   1.0000000e+00   9.0000000e-01   5.8172890e-02
   1.0000000e+00   9.5000000e-01   7.1377530e-02
   1.0000000e+00   1.0000000e+00   6.0666939e-02


==> tikzsrc/data/p1_2_P.txt <==
   0.0000000e+00   0.0000000e+00   1.0468328e-01
   0.0000000e+00   5.0000000e-02   1.0968548e-01
   0.0000000e+00   1.0000000e-01   1.0757918e-01
   0.0000000e+00   1.5000000e-01   9.2507751e-02
   0.0000000e+00   2.0000000e-01   7.0389164e-02
   0.0000000e+00   2.5000000e-01   6.2001012e-02
   0.0000000e+00   3.0000000e-01   7.5116516e-02
   0.0000000e+00   3.5000000e-01   9.5882884e-02
   0.0000000e+00   4.0000000e-01   1.0928930e-01
   0.0000000e+00   4.5000000e-01   1.1089446e-01
   0.0000000e+00   5.0000000e-01   1.0317393e-01
   0.0000000e+00   5.5000000e-01   9.0587912e-02
   0.0000000e+00   6.0000000e-01   7.3011877e-02
   0.0000000e+00   6.5000000e-01   4.3196055e-02
   0.0000000e+00   7.0000000e-01  -8.3063320e-04
   0.0000000e+00   7.5000000e-01  -4.4633160e-02
   0.0000000e+00   8.0000000e-01  -6.6157978e-02
   0.0000000e+00   8.5000000e-01  -5.0125572e-02
   0.0000000e+00   9.0000000e-01  -3.4575969e-03
   0.0000000e+00   9.5000000e-01   4.5799337e-02
   0.0000000e+00   1.0000000e+00   7.8028154e-02
   5.0000000e-02   0.0000000e+00   1.6838945e-01
   5.0000000e-02   5.0000000e-02   1.6493161e-01
   5.0000000e-02   1.0000000e-01   1.5149115e-01
   5.0000000e-02   1.5000000e-01   1.2402787e-01
   5.0000000e-02   2.0000000e-01   9.0675772e-02
   5.0000000e-02   2.5000000e-01   7.2035036e-02
   5.0000000e-02   3.0000000e-01   7.4330570e-02
   5.0000000e-02   3.5000000e-01   8.5724804e-02
   5.0000000e-02   4.0000000e-01   9.6975547e-02
   5.0000000e-02   4.5000000e-01   1.0733906e-01
   5.0000000e-02   5.0000000e-01   1.1597861e-01
   5.0000000e-02   5.5000000e-01   1.1800286e-01
   5.0000000e-02   6.0000000e-01   1.0541301e-01
   5.0000000e-02   6.5000000e-01   7.2746780e-02
   5.0000000e-02   7.0000000e-01   2.8144698e-02
   5.0000000e-02   7.5000000e-01  -6.1598793e-03
   5.0000000e-02   8.0000000e-01  -1.0355668e-02
   5.0000000e-02   8.5000000e-01   2.0807548e-02
   5.0000000e-02   9.0000000e-01   7.3600415e-02
   5.0000000e-02   9.5000000e-01   1.2183277e-01
   5.0000000e-02   1.0000000e+00   1.4877517e-01
   1.0000000e-01   0.0000000e+00   2.3010972e-01
   1.0000000e-01   5.0000000e-02   2.2354102e-01
   1.0000000e-01   1.0000000e-01   2.0263668e-01
   1.0000000e-01   1.5000000e-01   1.6524797e-01
   1.0000000e-01   2.0000000e-01   1.1920820e-01
   1.0000000e-01   2.5000000e-01   8.3884060e-02
   1.0000000e-01   3.0000000e-01   6.7979092e-02
   1.0000000e-01   3.5000000e-01   6.6237949e-02
   1.0000000e-01   4.0000000e-01   7.4589154e-02
   1.0000000e-01   4.5000000e-01   9.2526226e-02
   1.0000000e-01   5.0000000e-01   1.1432603e-01
   1.0000000e-01   5.5000000e-01   1.2645324e-01
   1.0000000e-01   6.0000000e-01   1.1543934e-01
   1.0000000e-01   6.5000000e-01   8.0577954e-02
   1.0000000e-01   7.0000000e-01   4.0238109e-02
   1.0000000e-01   7.5000000e-01   2.1231991e-02
   1.0000000e-01   8.0000000e-01   3.8591386e-02
   1.0000000e-01   8.5000000e-01   8.7643071e-02
   1.0000000e-01   9.0000000e-01   1.4948749e-01
   1.0000000e-01   9.5000000e-01   2.0094608e-01
   1.0000000e-01   1.0000000e+00   2.2720520e-01
   1.5000000e-01   0.0000000e+00   2.7625451e-01
   1.5000000e-01   5.0000000e-02   2.6908780e-01
   1.5000000e-01   1.0000000e-01   2.4137619e-01
   1.5000000e-01   1.5000000e-01   1.9520593e-01
   1.5000000e-01   2.0000000e-01   1.3874900e-01
   1.5000000e-01   2.5000000e-01   8.9953914e-02
   1.5000000e-01   3.0000000e-01   6.0802741e-02
   1.5000000e-01   3.5000000e-01   5.1392501e-02
   1.5000000e-01   4.0000000e-01   5.8736588e-02
   1.5000000e-01   4.5000000e-01   8.0473378e-02
   1.5000000e-01   5.0000000e-01   1.0826634e-01
   1.5000000e-01   5.5000000e-01   1.2354351e-01
   1.5000000e-01   6.0000000e-01   1.0981032e-01
   1.5000000e-01   6.5000000e-01   7.1747720e-02
   1.5000000e-01   7.0000000e-01   3.5438323e-02
   1.5000000e-01   7.5000000e-01   2.8102699e-02
   1.5000000e-01   8.0000000e-01   5.9071507e-02
   1.5000000e-01   8.5000000e-01   1.1732221e-01
   1.5000000e-01   9.0000000e-01   1.8318221e-01
   1.5000000e-01   9.5000000e-01   2.3831291e-01
   1.5000000e-01   1.0000000e+00   2.6820877e-01
   2.0000000e-01   0.0000000e+00   3.0101459e-01
   2.0000000e-01   5.0000000e-02   2.9135445e-01
   2.0000000e-01   1.0000000e-01   2.5490218e-01
   2.0000000e-01   1.5000000e-01   2.0035959e-01
   2.0000000e-01   2.0000000e-01   1.3947956e-01
   2.0000000e-01   2.5000000e-01   8.9128898e-02
   2.0000000e-01   3.0000000e-01   6.0609673e-02
   2.0000000e-01   3.5000000e-01   5.3033169e-02
   2.0000000e-01   4.0000000e-01   6.0772469e-02
   2.0000000e-01   4.5000000e-01   8.1412399e-02
   2.0000000e-01   5.0000000e-01   1.0908931e-01
   2.0000000e-01   5.5000000e-01   1.2500101e-01
   2.0000000e-01   6.0000000e-01   1.1135443e-01
   2.0000000e-01   6.5000000e-01   7.4857735e-02
   2.0000000e-01   7.0000000e-01   4.2281846e-02
   2.0000000e-01   7.5000000e-01   3.6653510e-02
   2.0000000e-01   8.0000000e-01   6.3795116e-02
   2.0000000e-01   8.5000000e-01   1.1297048e-01
   2.0000000e-01   9.0000000e-01   1.6899088e-01
   2.0000000e-01   9.5000000e-01   2.1998565e-01
   2.0000000e-01   1.0000000e+00   2.5138429e-01
   2.5000000e-01   0.0000000e+00   2.9576789e-01
   2.5000000e-01   5.0000000e-02   2.8203835e-01
   2.5000000e-01   1.0000000e-01   2.3898455e-01
   2.5000000e-01   1.5000000e-01   1.8184221e-01
   2.5000000e-01   2.0000000e-01   1.2774879e-01
   2.5000000e-01   2.5000000e-01   9.1354976e-02
   2.5000000e-01   3.0000000e-01   7.7120369e-02
   2.5000000e-01   3.5000000e-01   7.6997621e-02
   2.5000000e-01   4.0000000e-01   8.2010171e-02
   2.5000000e-01   4.5000000e-01   9.3684924e-02
   2.5000000e-01   5.0000000e-01   1.1373597e-01
   2.5000000e-01   5.5000000e-01   1.2822279e-01
   2.5000000e-01   6.0000000e-01   1.2074663e-01
   2.5000000e-01   6.5000000e-01   9.5765229e-02
   2.5000000e-01   7.0000000e-01   7.1696350e-02
   2.5000000e-01   7.5000000e-01   6.2419567e-02
   2.5000000e-01   8.0000000e-01   7.2620644e-02
   2.5000000e-01   8.5000000e-01   9.7608955e-02
   2.5000000e-01   9.0000000e-01   1.3051746e-01
   2.5000000e-01   9.5000000e-01   1.6671632e-01
   2.5000000e-01   1.0000000e+00   1.9265810e-01
   3.0000000e-01   0.0000000e+00   2.5038794e-01
   3.0000000e-01   5.0000000e-02   2.3455325e-01
   3.0000000e-01   1.0000000e-01   1.9271417e-01
   3.0000000e-01   1.5000000e-01   1.4341777e-01
   3.0000000e-01   2.0000000e-01   1.0694750e-01
   3.0000000e-01   2.5000000e-01   9.3933328e-02
   3.0000000e-01   3.0000000e-01   9.9398568e-02
   3.0000000e-01   3.5000000e-01   1.0707722e-01
   3.0000000e-01   4.0000000e-01   1.0603907e-01
   3.0000000e-01   4.5000000e-01   1.0339421e-01
   3.0000000e-01   5.0000000e-01   1.0974907e-01
   3.0000000e-01   5.5000000e-01   1.1869286e-01
   3.0000000e-01   6.0000000e-01   1.1810367e-01
   3.0000000e-01   6.5000000e-01   1.0931389e-01
   3.0000000e-01   7.0000000e-01   9.8659709e-02
   3.0000000e-01   7.5000000e-01   8.8653512e-02
   3.0000000e-01   8.0000000e-01   8.2415235e-02
   3.0000000e-01   8.5000000e-01   8.1686098e-02
   3.0000000e-01   9.0000000e-01   8.8097546e-02
   3.0000000e-01   9.5000000e-01   1.0372960e-01
   3.0000000e-01   1.0000000e+00   1.1780278e-01
   3.5000000e-01   0.0000000e+00   1.7718276e-01
   3.5000000e-01   5.0000000e-02   1.6381991e-01
   3.5000000e-01   1.0000000e-01   1.3051715e-01
   3.5000000e-01   1.5000000e-01   9.4863330e-02
   3.5000000e-01   2.0000000e-01   7.6727042e-02
   3.5000000e-01   2.5000000e-01   8.3586436e-02
   3.5000000e-01   3.0000000e-01   1.0428542e-01
   3.5000000e-01   3.5000000e-01   1.1744462e-01
   3.5000000e-01   4.0000000e-01   1.1154612e-01
   3.5000000e-01   4.5000000e-01   9.7897215e-02
   3.5000000e-01   5.0000000e-01   9.3226135e-02
   3.5000000e-01   5.5000000e-01   9.6576444e-02
   3.5000000e-01   6.0000000e-01   9.9584717e-02
   3.5000000e-01   6.5000000e-01   1.0208251e-01
   3.5000000e-01   7.0000000e-01   1.0258341e-01
   3.5000000e-01   7.5000000e-01   9.5663120e-02
   3.5000000e-01   8.0000000e-01   8.1564525e-02
   3.5000000e-01   8.5000000e-01   6.4665354e-02
   3.5000000e-01   9.0000000e-01   5.1706814e-02
   3.5000000e-01   9.5000000e-01   4.8951156e-02
   3.5000000e-01   1.0000000e+00   4.9170346e-02
   4.0000000e-01   0.0000000e+00   1.0840623e-01
   4.0000000e-01   5.0000000e-02   1.0211702e-01
   4.0000000e-01   1.0000000e-01   7.9296915e-02
   4.0000000e-01   1.5000000e-01   5.3812458e-02
   4.0000000e-01   2.0000000e-01   4.3817212e-02
   4.0000000e-01   2.5000000e-01   5.7794506e-02
   4.0000000e-01   3.0000000e-01   8.4491544e-02
   4.0000000e-01   3.5000000e-01   1.0059338e-01
   4.0000000e-01   4.0000000e-01   9.3817195e-02
   4.0000000e-01   4.5000000e-01   7.7140955e-02
   4.0000000e-01   5.0000000e-01   6.9943668e-02
   4.0000000e-01   5.5000000e-01   7.3216878e-02
   4.0000000e-01   6.0000000e-01   7.9054189e-02
   4.0000000e-01   6.5000000e-01   8.5845654e-02
   4.0000000e-01   7.0000000e-01   9.0365868e-02
   4.0000000e-01   7.5000000e-01   8.5584867e-02
   4.0000000e-01   8.0000000e-01   6.9741169e-02
   4.0000000e-01   8.5000000e-01   4.7190796e-02
   4.0000000e-01   9.0000000e-01   2.5914740e-02
   4.0000000e-01   9.5000000e-01   1.2483643e-02
   4.0000000e-01   1.0000000e+00   2.1358620e-03
   4.5000000e-01   0.0000000e+00   5.9875807e-02
   4.5000000e-01   5.0000000e-02   6.2040446e-02
   4.5000000e-01   1.0000000e-01   4.7381195e-02
   4.5000000e-01   1.5000000e-01   2.5149020e-02
   4.5000000e-01   2.0000000e-01   1.1987744e-02
   4.5000000e-01   2.5000000e-01   2.1457100e-02
   4.5000000e-01   3.0000000e-01   4.7473609e-02
   4.5000000e-01   3.5000000e-01   6.6358276e-02
   4.5000000e-01   4.0000000e-01   6.3199097e-02
   4.5000000e-01   4.5000000e-01   4.9838201e-02
   4.5000000e-01   5.0000000e-01   4.6210183e-02
   4.5000000e-01   5.5000000e-01   5.4376379e-02
   4.5000000e-01   6.0000000e-01   6.5147137e-02
   4.5000000e-01   6.5000000e-01   7.3436434e-02
   4.5000000e-01   7.0000000e-01   7.5908483e-02
   4.5000000e-01   7.5000000e-01   6.8043535e-02
   4.5000000e-01   8.0000000e-01   4.9218704e-02
   4.5000000e-01   8.5000000e-01   2.4736706e-02
   4.5000000e-01   9.0000000e-01   2.1035071e-03
   4.5000000e-01   9.5000000e-01  -1.4411427e-02
   4.5000000e-01   1.0000000e+00  -2.8652445e-02
   5.0000000e-01   0.0000000e+00   2.3121345e-02
   5.0000000e-01   5.0000000e-02   2.9768395e-02
   5.0000000e-01   1.0000000e-01   1.9215480e-02
   5.0000000e-01   1.5000000e-01  -3.4398038e-03
   5.0000000e-01   2.0000000e-01  -2.3659904e-02
   5.0000000e-01   2.5000000e-01  -2.2711206e-02
   5.0000000e-01   3.0000000e-01   2.6132184e-04
   5.0000000e-01   3.5000000e-01   2.2303329e-02
   5.0000000e-01   4.0000000e-01   2.5604920e-02
   5.0000000e-01   4.5000000e-01   1.9853050e-02
   5.0000000e-01   5.0000000e-01   2.3847888e-02
   5.0000000e-01   5.5000000e-01   4.0175658e-02
   5.0000000e-01   6.0000000e-01   5.8757159e-02
   5.0000000e-01   6.5000000e-01   6.9654742e-02
   5.0000000e-01   7.0000000e-01   6.7318244e-02
   5.0000000e-01   7.5000000e-01   5.0355078e-02
   5.0000000e-01   8.0000000e-01   2.2790916e-02
   5.0000000e-01   8.5000000e-01  -6.3543767e-03
   5.0000000e-01   9.0000000e-01  -2.9568882e-02
   5.0000000e-01   9.5000000e-01  -4.4752484e-02
   5.0000000e-01   1.0000000e+00  -5.5568991e-02
   5.5000000e-01   0.0000000e+00  -1.1902338e-02
   5.5000000e-01   5.0000000e-02  -7.8508439e-03
   5.5000000e-01   1.0000000e-01  -1.8390772e-02
   5.5000000e-01   1.5000000e-01  -4.1422514e-02
   5.5000000e-01   2.0000000e-01  -6.5705262e-02
   5.5000000e-01   2.5000000e-01  -7.1325684e-02
   5.5000000e-01   3.0000000e-01  -5.2838369e-02
   5.5000000e-01   3.5000000e-01  -3.0513342e-02
   5.5000000e-01   4.0000000e-01  -2.0999506e-02
   5.5000000e-01   4.5000000e-01  -1.5032723e-02
   5.5000000e-01   5.0000000e-01   2.3484539e-03
   5.5000000e-01   5.5000000e-01   3.1087123e-02
   5.5000000e-01   6.0000000e-01   6.0567900e-02
   5.5000000e-01   6.5000000e-01   7.6793646e-02
   5.5000000e-01   7.0000000e-01   7.0288488e-02
   5.5000000e-01   7.5000000e-01   4.1967163e-02
   5.5000000e-01   8.0000000e-01   2.6603450e-03
   5.5000000e-01   8.5000000e-01  -3.3038816e-02
   5.5000000e-01   9.0000000e-01  -5.7075261e-02
   5.5000000e-01   9.5000000e-01  -6.8420359e-02
   5.5000000e-01   1.0000000e+00  -7.0383574e-02
   6.0000000e-01   0.0000000e+00  -4.8787386e-02
   6.0000000e-01   5.0000000e-02  -5.2178609e-02
   6.0000000e-01   1.0000000e-01  -6.4139766e-02
   6.0000000e-01   1.5000000e-01  -8.4626051e-02
   6.0000000e-01   2.0000000e-01  -1.0650836e-01
   6.0000000e-01   2.5000000e-01  -1.1355240e-01
   6.0000000e-01   3.0000000e-01  -9.9614929e-02
   6.0000000e-01   3.5000000e-01  -8.0035028e-02
   6.0000000e-01   4.0000000e-01  -6.5377147e-02
   6.0000000e-01   4.5000000e-01  -4.5464864e-02
   6.0000000e-01   5.0000000e-01  -1.2025335e-02
   6.0000000e-01   5.5000000e-01   2.9476315e-02
   6.0000000e-01   6.0000000e-01   6.8475052e-02
   6.0000000e-01   6.5000000e-01   8.9363551e-02
   6.0000000e-01   7.0000000e-01   7.9978361e-02
   6.0000000e-01   7.5000000e-01   4.3525656e-02
   6.0000000e-01   8.0000000e-01  -2.6731067e-03
   6.0000000e-01   8.5000000e-01  -3.9803664e-02
   6.0000000e-01   9.0000000e-01  -6.1241046e-02
   6.0000000e-01   9.5000000e-01  -6.7098393e-02
   6.0000000e-01   1.0000000e+00  -5.8598768e-02
   6.5000000e-01   0.0000000e+00  -8.1163991e-02
   6.5000000e-01   5.0000000e-02  -9.3221788e-02
   6.5000000e-01   1.0000000e-01  -1.0619187e-01
   6.5000000e-01   1.5000000e-01  -1.2045146e-01
   6.5000000e-01   2.0000000e-01  -1.3252297e-01
   6.5000000e-01   2.5000000e-01  -1.3279237e-01
   6.5000000e-01   3.0000000e-01  -1.1796786e-01
   6.5000000e-01   3.5000000e-01  -9.8897530e-02
   6.5000000e-01   4.0000000e-01  -7.9599313e-02
   6.5000000e-01   4.5000000e-01  -4.9997726e-02
   6.5000000e-01   5.0000000e-01  -8.4861964e-03
   6.5000000e-01   5.5000000e-01   3.6141253e-02
   6.5000000e-01   6.0000000e-01   7.5546191e-02
   6.5000000e-01   6.5000000e-01   9.5194427e-02
   6.5000000e-01   7.0000000e-01   8.3187568e-02
   6.5000000e-01   7.5000000e-01   4.5395054e-02
   6.5000000e-01   8.0000000e-01   2.5932888e-03
   6.5000000e-01   8.5000000e-01  -2.6385694e-02
   6.5000000e-01   9.0000000e-01  -3.9786259e-02
   6.5000000e-01   9.5000000e-01  -4.0022164e-02
   6.5000000e-01   1.0000000e+00  -2.4006652e-02
   7.0000000e-01   0.0000000e+00  -8.6455037e-02
   7.0000000e-01   5.0000000e-02  -1.0735556e-01
   7.0000000e-01   1.0000000e-01  -1.2405535e-01
   7.0000000e-01   1.5000000e-01  -1.3377730e-01
   7.0000000e-01   2.0000000e-01  -1.3361444e-01
   7.0000000e-01   2.5000000e-01  -1.1997317e-01
   7.0000000e-01   3.0000000e-01  -9.5267871e-02
   7.0000000e-01   3.5000000e-01  -7.0455160e-02
   7.0000000e-01   4.0000000e-01  -4.7650951e-02
   7.0000000e-01   4.5000000e-01  -1.8845989e-02
   7.0000000e-01   5.0000000e-01   1.4683732e-02
   7.0000000e-01   5.5000000e-01   4.7137697e-02
   7.0000000e-01   6.0000000e-01   7.6034918e-02
   7.0000000e-01   6.5000000e-01   8.9790804e-02
   7.0000000e-01   7.0000000e-01   7.7484989e-02
   7.0000000e-01   7.5000000e-01   4.5649793e-02
   7.0000000e-01   8.0000000e-01   1.4543086e-02
   7.0000000e-01   8.5000000e-01   1.5054206e-04
   7.0000000e-01   9.0000000e-01  -1.5573264e-03
   7.0000000e-01   9.5000000e-01   2.9715193e-03
   7.0000000e-01   1.0000000e+00   2.0096122e-02
   7.5000000e-01   0.0000000e+00  -5.4253030e-02
   7.5000000e-01   5.0000000e-02  -8.2556922e-02
   7.5000000e-01   1.0000000e-01  -1.0668422e-01
   7.5000000e-01   1.5000000e-01  -1.1762390e-01
   7.5000000e-01   2.0000000e-01  -1.0946427e-01
   7.5000000e-01   2.5000000e-01  -8.1160579e-02
   7.5000000e-01   3.0000000e-01  -4.1226436e-02
   7.5000000e-01   3.5000000e-01  -5.6140936e-03
   7.5000000e-01   4.0000000e-01   1.9622117e-02
   7.5000000e-01   4.5000000e-01   3.8684043e-02
   7.5000000e-01   5.0000000e-01   5.1704884e-02
   7.5000000e-01   5.5000000e-01   6.1257150e-02
   7.5000000e-01   6.0000000e-01   7.3642424e-02
   7.5000000e-01   6.5000000e-01   8.1366857e-02
   7.5000000e-01   7.0000000e-01   7.2207476e-02
   7.5000000e-01   7.5000000e-01   4.9145829e-02
   7.5000000e-01   8.0000000e-01   2.9791128e-02
   7.5000000e-01   8.5000000e-01   2.8720458e-02
   7.5000000e-01   9.0000000e-01   3.8839182e-02
   7.5000000e-01   9.5000000e-01   4.7384443e-02
   7.5000000e-01   1.0000000e+00   5.8775190e-02
   8.0000000e-01   0.0000000e+00  -9.2950962e-03
   8.0000000e-01   5.0000000e-02  -3.9619105e-02
   8.0000000e-01   1.0000000e-01  -6.8626669e-02
   8.0000000e-01   1.5000000e-01  -8.1967189e-02
   8.0000000e-01   2.0000000e-01  -7.0032608e-02
   8.0000000e-01   2.5000000e-01  -3.0552004e-02
   8.0000000e-01   3.0000000e-01   2.4708978e-02
   8.0000000e-01   3.5000000e-01   7.3506538e-02
   8.0000000e-01   4.0000000e-01   1.0236709e-01
   8.0000000e-01   4.5000000e-01   1.1062339e-01
   8.0000000e-01   5.0000000e-01   1.0168935e-01
   8.0000000e-01   5.5000000e-01   8.7303570e-02
   8.0000000e-01   6.0000000e-01   8.2613197e-02
   8.0000000e-01   6.5000000e-01   8.4800332e-02
   8.0000000e-01   7.0000000e-01   7.8370991e-02
   8.0000000e-01   7.5000000e-01   5.9736653e-02
   8.0000000e-01   8.0000000e-01   4.3778953e-02
   8.0000000e-01   8.5000000e-01   4.7062962e-02
   8.0000000e-01   9.0000000e-01   6.3648092e-02
   8.0000000e-01   9.5000000e-01   7.3855190e-02
   8.0000000e-01   1.0000000e+00   7.5235279e-02
   8.5000000e-01   0.0000000e+00   2.0303821e-02
   8.5000000e-01   5.0000000e-02  -4.0982607e-03
   8.5000000e-01   1.0000000e-01  -2.9220194e-02
   8.5000000e-01   1.5000000e-01  -4.0392497e-02
   8.5000000e-01   2.0000000e-01  -2.5705950e-02
   8.5000000e-01   2.5000000e-01   2.1346600e-02
   8.5000000e-01   3.0000000e-01   8.9665143e-02
   8.5000000e-01   3.5000000e-01   1.5189599e-01
   8.5000000e-01   4.0000000e-01   1.8637346e-01
   8.5000000e-01   4.5000000e-01   1.8791628e-01
   8.5000000e-01   5.0000000e-01   1.6338445e-01
   8.5000000e-01   5.5000000e-01   1.3132875e-01
   8.5000000e-01   6.0000000e-01   1.1317206e-01
   8.5000000e-01   6.5000000e-01   1.1001016e-01
   8.5000000e-01   7.0000000e-01   1.0320152e-01
   8.5000000e-01   7.5000000e-01   8.2723756e-02
   8.5000000e-01   8.0000000e-01   6.0615265e-02
   8.5000000e-01   8.5000000e-01   5.6246243e-02
   8.5000000e-01   9.0000000e-01   6.8246108e-02
   8.5000000e-01   9.5000000e-01   7.4097900e-02
   8.5000000e-01   1.0000000e+00   6.4844388e-02
   9.0000000e-01   0.0000000e+00   3.5538190e-02
   9.0000000e-01   5.0000000e-02   2.1585508e-02
   9.0000000e-01   1.0000000e-01   6.9395446e-03
   9.0000000e-01   1.5000000e-01   1.3951227e-03
   9.0000000e-01   2.0000000e-01   1.8154078e-02
   9.0000000e-01   2.5000000e-01   6.9497972e-02
   9.0000000e-01   3.0000000e-01   1.4702993e-01
   9.0000000e-01   3.5000000e-01   2.1978150e-01
   9.0000000e-01   4.0000000e-01   2.5937045e-01
   9.0000000e-01   4.5000000e-01   2.5795408e-01
   9.0000000e-01   5.0000000e-01   2.2577070e-01
   9.0000000e-01   5.5000000e-01   1.8578639e-01
   9.0000000e-01   6.0000000e-01   1.6217653e-01
   9.0000000e-01   6.5000000e-01   1.5716907e-01
   9.0000000e-01   7.0000000e-01   1.4994337e-01
   9.0000000e-01   7.5000000e-01   1.2621611e-01
   9.0000000e-01   8.0000000e-01   9.4168482e-02
   9.0000000e-01   8.5000000e-01   7.3699268e-02
   9.0000000e-01   9.0000000e-01   6.9928119e-02
   9.0000000e-01   9.5000000e-01   6.4655105e-02
   9.0000000e-01   1.0000000e+00   4.7159457e-02
   9.5000000e-01   0.0000000e+00   5.4286399e-02
   9.5000000e-01   5.0000000e-02   4.8707432e-02
   9.5000000e-01   1.0000000e-01   4.3221196e-02
   9.5000000e-01   1.5000000e-01   4.1221247e-02
   9.5000000e-01   2.0000000e-01   5.6955179e-02
   9.5000000e-01   2.5000000e-01   1.0796419e-01
   9.5000000e-01   3.0000000e-01   1.8859317e-01
   9.5000000e-01   3.5000000e-01   2.6637041e-01
   9.5000000e-01   4.0000000e-01   3.0934779e-01
   9.5000000e-01   4.5000000e-01   3.0836814e-01
   9.5000000e-01   5.0000000e-01   2.7575546e-01
   9.5000000e-01   5.5000000e-01   2.3729998e-01
   9.5000000e-01   6.0000000e-01   2.1757503e-01
   9.5000000e-01   6.5000000e-01   2.1720863e-01
   9.5000000e-01   7.0000000e-01   2.1409858e-01
   9.5000000e-01   7.5000000e-01   1.9159640e-01
   9.5000000e-01   8.0000000e-01   1.5288477e-01
   9.5000000e-01   8.5000000e-01   1.1607036e-01
   9.5000000e-01   9.0000000e-01   9.3182605e-02
   9.5000000e-01   9.5000000e-01   7.5046759e-02
   9.5000000e-01   1.0000000e+00   5.2947909e-02
   1.0000000e+00   0.0000000e+00   8.3577845e-02
   1.0000000e+00   5.0000000e-02   8.2930029e-02
   1.0000000e+00   1.0000000e-01   8.1940254e-02
   1.0000000e+00   1.5000000e-01   7.8925956e-02
   1.0000000e+00   2.0000000e-01   8.8540748e-02
   1.0000000e+00   2.5000000e-01   1.3223007e-01
   1.0000000e+00   3.0000000e-01   2.0747945e-01
   1.0000000e+00   3.5000000e-01   2.8330564e-01
   1.0000000e+00   4.0000000e-01   3.2727847e-01
   1.0000000e+00   4.5000000e-01   3.2880043e-01
   1.0000000e+00   5.0000000e-01   2.9977958e-01
   1.0000000e+00   5.5000000e-01   2.6731225e-01
   1.0000000e+00   6.0000000e-01   2.5592872e-01
   1.0000000e+00   6.5000000e-01   2.6456217e-01
   1.0000000e+00   7.0000000e-01   2.7099126e-01
   1.0000000e+00   7.5000000e-01   2.5693137e-01
   1.0000000e+00   8.0000000e-01   2.2025916e-01
   1.0000000e+00   8.5000000e-01   1.7635618e-01
   1.0000000e+00   9.0000000e-01   1.4248384e-01
   1.0000000e+00   9.5000000e-01   1.1776162e-01
   1.0000000e+00   1.0000000e+00   9.5521651e-02


==> tikzsrc/data/p1_2_l1.txt <==
   0.0000000e+00   0.0000000e+00   1.0468328e-01
   5.0000000e-02   0.0000000e+00   1.6838945e-01
   1.0000000e-01   0.0000000e+00   2.3010972e-01
   1.5000000e-01   0.0000000e+00   2.7625451e-01
   2.0000000e-01   0.0000000e+00   3.0101459e-01
   2.5000000e-01   0.0000000e+00   2.9576789e-01
   3.0000000e-01   0.0000000e+00   2.5038794e-01
   3.5000000e-01   0.0000000e+00   1.7718276e-01
   4.0000000e-01   0.0000000e+00   1.0840623e-01
   4.5000000e-01   0.0000000e+00   5.9875807e-02
   5.0000000e-01   0.0000000e+00   2.3121345e-02
   5.5000000e-01   0.0000000e+00  -1.1902338e-02
   6.0000000e-01   0.0000000e+00  -4.8787386e-02
   6.5000000e-01   0.0000000e+00  -8.1163991e-02
   7.0000000e-01   0.0000000e+00  -8.6455037e-02
   7.5000000e-01   0.0000000e+00  -5.4253030e-02
   8.0000000e-01   0.0000000e+00  -9.2950962e-03
   8.5000000e-01   0.0000000e+00   2.0303821e-02
   9.0000000e-01   0.0000000e+00   3.5538190e-02
   9.5000000e-01   0.0000000e+00   5.4286399e-02
   1.0000000e+00   0.0000000e+00   8.3577845e-02


==> tikzsrc/data/p1_2_l2.txt <==
   0.0000000e+00   1.0000000e+00   7.8028154e-02
   5.0000000e-02   1.0000000e+00   1.4877517e-01
   1.0000000e-01   1.0000000e+00   2.2720520e-01
   1.5000000e-01   1.0000000e+00   2.6820877e-01
   2.0000000e-01   1.0000000e+00   2.5138429e-01
   2.5000000e-01   1.0000000e+00   1.9265810e-01
   3.0000000e-01   1.0000000e+00   1.1780278e-01
   3.5000000e-01   1.0000000e+00   4.9170346e-02
   4.0000000e-01   1.0000000e+00   2.1358620e-03
   4.5000000e-01   1.0000000e+00  -2.8652445e-02
   5.0000000e-01   1.0000000e+00  -5.5568991e-02
   5.5000000e-01   1.0000000e+00  -7.0383574e-02
   6.0000000e-01   1.0000000e+00  -5.8598768e-02
   6.5000000e-01   1.0000000e+00  -2.4006652e-02
   7.0000000e-01   1.0000000e+00   2.0096122e-02
   7.5000000e-01   1.0000000e+00   5.8775190e-02
   8.0000000e-01   1.0000000e+00   7.5235279e-02
   8.5000000e-01   1.0000000e+00   6.4844388e-02
   9.0000000e-01   1.0000000e+00   4.7159457e-02
   9.5000000e-01   1.0000000e+00   5.2947909e-02
   1.0000000e+00   1.0000000e+00   9.5521651e-02


==> tikzsrc/data/p1_2_l3.txt <==
   0.0000000e+00   0.0000000e+00   1.0468328e-01
   0.0000000e+00   5.0000000e-02   1.0968548e-01
   0.0000000e+00   1.0000000e-01   1.0757918e-01
   0.0000000e+00   1.5000000e-01   9.2507751e-02
   0.0000000e+00   2.0000000e-01   7.0389164e-02
   0.0000000e+00   2.5000000e-01   6.2001012e-02
   0.0000000e+00   3.0000000e-01   7.5116516e-02
   0.0000000e+00   3.5000000e-01   9.5882884e-02
   0.0000000e+00   4.0000000e-01   1.0928930e-01
   0.0000000e+00   4.5000000e-01   1.1089446e-01
   0.0000000e+00   5.0000000e-01   1.0317393e-01
   0.0000000e+00   5.5000000e-01   9.0587912e-02
   0.0000000e+00   6.0000000e-01   7.3011877e-02
   0.0000000e+00   6.5000000e-01   4.3196055e-02
   0.0000000e+00   7.0000000e-01  -8.3063320e-04
   0.0000000e+00   7.5000000e-01  -4.4633160e-02
   0.0000000e+00   8.0000000e-01  -6.6157978e-02
   0.0000000e+00   8.5000000e-01  -5.0125572e-02
   0.0000000e+00   9.0000000e-01  -3.4575969e-03
   0.0000000e+00   9.5000000e-01   4.5799337e-02
   0.0000000e+00   1.0000000e+00   7.8028154e-02


==> tikzsrc/data/p1_2_l4.txt <==
   1.0000000e+00   0.0000000e+00   8.3577845e-02
   1.0000000e+00   5.0000000e-02   8.2930029e-02
   1.0000000e+00   1.0000000e-01   8.1940254e-02
   1.0000000e+00   1.5000000e-01   7.8925956e-02
   1.0000000e+00   2.0000000e-01   8.8540748e-02
   1.0000000e+00   2.5000000e-01   1.3223007e-01
   1.0000000e+00   3.0000000e-01   2.0747945e-01
   1.0000000e+00   3.5000000e-01   2.8330564e-01
   1.0000000e+00   4.0000000e-01   3.2727847e-01
   1.0000000e+00   4.5000000e-01   3.2880043e-01
   1.0000000e+00   5.0000000e-01   2.9977958e-01
   1.0000000e+00   5.5000000e-01   2.6731225e-01
   1.0000000e+00   6.0000000e-01   2.5592872e-01
   1.0000000e+00   6.5000000e-01   2.6456217e-01
   1.0000000e+00   7.0000000e-01   2.7099126e-01
   1.0000000e+00   7.5000000e-01   2.5693137e-01
   1.0000000e+00   8.0000000e-01   2.2025916e-01
   1.0000000e+00   8.5000000e-01   1.7635618e-01
   1.0000000e+00   9.0000000e-01   1.4248384e-01
   1.0000000e+00   9.5000000e-01   1.1776162e-01
   1.0000000e+00   1.0000000e+00   9.5521651e-02


==> tikzsrc/data/p2_1_P.txt <==
   0.0000000e+00   0.0000000e+00   4.0350204e-07
   0.0000000e+00   5.0000000e-02   2.7767863e-02
   0.0000000e+00   1.0000000e-01   3.9802063e-02
   0.0000000e+00   1.5000000e-01   3.3296948e-02
   0.0000000e+00   2.0000000e-01   1.8945014e-02
   0.0000000e+00   2.5000000e-01   9.2882429e-03
   0.0000000e+00   3.0000000e-01   8.1603244e-03
   0.0000000e+00   3.5000000e-01   6.7908583e-03
   0.0000000e+00   4.0000000e-01  -2.5825266e-03
   0.0000000e+00   4.5000000e-01  -9.4947274e-03
   0.0000000e+00   5.0000000e-01   6.7998715e-04
   0.0000000e+00   5.5000000e-01   2.1861138e-02
   0.0000000e+00   6.0000000e-01   3.6885094e-02
   0.0000000e+00   6.5000000e-01   4.1135004e-02
   0.0000000e+00   7.0000000e-01   4.2570535e-02
   0.0000000e+00   7.5000000e-01   4.4342948e-02
   0.0000000e+00   8.0000000e-01   3.9877643e-02
   0.0000000e+00   8.5000000e-01   2.3400218e-02
   0.0000000e+00   9.0000000e-01   1.3145324e-03
   0.0000000e+00   9.5000000e-01  -4.9574874e-03
   0.0000000e+00   1.0000000e+00   2.0014233e-02
   5.0000000e-02   0.0000000e+00  -1.8672570e-06
   5.0000000e-02   5.0000000e-02   1.8085443e-02
   5.0000000e-02   1.0000000e-01   2.3725116e-02
   5.0000000e-02   1.5000000e-01   8.6688943e-03
   5.0000000e-02   2.0000000e-01  -1.5121283e-02
   5.0000000e-02   2.5000000e-01  -2.8632323e-02
   5.0000000e-02   3.0000000e-01  -2.7367109e-02
   5.0000000e-02   3.5000000e-01  -2.6278316e-02
   5.0000000e-02   4.0000000e-01  -3.7343914e-02
   5.0000000e-02   4.5000000e-01  -5.0460201e-02
   5.0000000e-02   5.0000000e-01  -4.8922446e-02
   5.0000000e-02   5.5000000e-01  -3.1566787e-02
   5.0000000e-02   6.0000000e-01  -8.7250658e-03
   5.0000000e-02   6.5000000e-01   1.2111237e-02
   5.0000000e-02   7.0000000e-01   3.1292321e-02
   5.0000000e-02   7.5000000e-01   4.9360998e-02
   5.0000000e-02   8.0000000e-01   5.9047601e-02
   5.0000000e-02   8.5000000e-01   5.0290257e-02
   5.0000000e-02   9.0000000e-01   2.7616303e-02
   5.0000000e-02   9.5000000e-01   1.6911282e-02
   5.0000000e-02   1.0000000e+00   3.7959820e-02
   1.0000000e-01   0.0000000e+00   1.3642876e-07
   1.0000000e-01   5.0000000e-02   4.2559605e-03
   1.0000000e-01   1.0000000e-01   5.4405876e-03
   1.0000000e-01   1.5000000e-01  -1.1722981e-02
   1.0000000e-01   2.0000000e-01  -3.9619642e-02
   1.0000000e-01   2.5000000e-01  -5.6278636e-02
   1.0000000e-01   3.0000000e-01  -5.5255422e-02
   1.0000000e-01   3.5000000e-01  -5.4943313e-02
   1.0000000e-01   4.0000000e-01  -7.1277705e-02
   1.0000000e-01   4.5000000e-01  -9.6053240e-02
   1.0000000e-01   5.0000000e-01  -1.1032400e-01
   1.0000000e-01   5.5000000e-01  -1.0326390e-01
   1.0000000e-01   6.0000000e-01  -7.6435285e-02
   1.0000000e-01   6.5000000e-01  -4.0765781e-02
   1.0000000e-01   7.0000000e-01  -5.9382774e-03
   1.0000000e-01   7.5000000e-01   2.4445244e-02
   1.0000000e-01   8.0000000e-01   4.3804334e-02
   1.0000000e-01   8.5000000e-01   3.9849077e-02
   1.0000000e-01   9.0000000e-01   1.5475435e-02
   1.0000000e-01   9.5000000e-01   2.9373004e-04
   1.0000000e-01   1.0000000e+00   1.8268618e-02
   1.5000000e-01   0.0000000e+00  -1.1598508e-06
   1.5000000e-01   5.0000000e-02  -8.7544559e-03
   1.5000000e-01   1.0000000e-01  -1.2021575e-02
   1.5000000e-01   1.5000000e-01  -2.9564533e-02
   1.5000000e-01   2.0000000e-01  -5.8217956e-02
   1.5000000e-01   2.5000000e-01  -7.5136654e-02
   1.5000000e-01   3.0000000e-01  -7.2513693e-02
   1.5000000e-01   3.5000000e-01  -7.1261163e-02
   1.5000000e-01   4.0000000e-01  -9.1902832e-02
   1.5000000e-01   4.5000000e-01  -1.2919732e-01
   1.5000000e-01   5.0000000e-01  -1.6133590e-01
   1.5000000e-01   5.5000000e-01  -1.6763159e-01
   1.5000000e-01   6.0000000e-01  -1.4136191e-01
   1.5000000e-01   6.5000000e-01  -9.6260427e-02
   1.5000000e-01   7.0000000e-01  -5.1841007e-02
   1.5000000e-01   7.5000000e-01  -1.7197533e-02
   1.5000000e-01   8.0000000e-01   2.8411954e-03
   1.5000000e-01   8.5000000e-01  -1.7883982e-03
   1.5000000e-01   9.0000000e-01  -2.7894841e-02
   1.5000000e-01   9.5000000e-01  -4.4996175e-02
   1.5000000e-01   1.0000000e+00  -2.8050020e-02
   2.0000000e-01   0.0000000e+00  -1.1130105e-06
   2.0000000e-01   5.0000000e-02  -1.7399574e-02
   2.0000000e-01   1.0000000e-01  -2.2768623e-02
   2.0000000e-01   1.5000000e-01  -3.6857419e-02
   2.0000000e-01   2.0000000e-01  -6.0368036e-02
   2.0000000e-01   2.5000000e-01  -7.2521250e-02
   2.0000000e-01   3.0000000e-01  -6.5702166e-02
   2.0000000e-01   3.5000000e-01  -6.2080891e-02
   2.0000000e-01   4.0000000e-01  -8.5492669e-02
   2.0000000e-01   4.5000000e-01  -1.3256706e-01
   2.0000000e-01   5.0000000e-01  -1.7826842e-01
   2.0000000e-01   5.5000000e-01  -1.9511017e-01
   2.0000000e-01   6.0000000e-01  -1.7214638e-01
   2.0000000e-01   6.5000000e-01  -1.2563599e-01
   2.0000000e-01   7.0000000e-01  -8.1525249e-02
   2.0000000e-01   7.5000000e-01  -5.2710093e-02
   2.0000000e-01   8.0000000e-01  -4.1125669e-02
   2.0000000e-01   8.5000000e-01  -5.0874019e-02
   2.0000000e-01   9.0000000e-01  -7.6967007e-02
   2.0000000e-01   9.5000000e-01  -9.2130845e-02
   2.0000000e-01   1.0000000e+00  -7.4138626e-02
   2.5000000e-01   0.0000000e+00  -1.0372562e-06
   2.5000000e-01   5.0000000e-02  -1.9779810e-02
   2.5000000e-01   1.0000000e-01  -2.1237611e-02
   2.5000000e-01   1.5000000e-01  -2.5629456e-02
   2.5000000e-01   2.0000000e-01  -3.8537187e-02
   2.5000000e-01   2.5000000e-01  -4.3409430e-02
   2.5000000e-01   3.0000000e-01  -3.3124201e-02
   2.5000000e-01   3.5000000e-01  -2.9058928e-02
   2.5000000e-01   4.0000000e-01  -5.5425174e-02
   2.5000000e-01   4.5000000e-01  -1.0855337e-01
   2.5000000e-01   5.0000000e-01  -1.6104430e-01
   2.5000000e-01   5.5000000e-01  -1.8330947e-01
   2.5000000e-01   6.0000000e-01  -1.6483368e-01
   2.5000000e-01   6.5000000e-01  -1.2386952e-01
   2.5000000e-01   7.0000000e-01  -8.8041867e-02
   2.5000000e-01   7.5000000e-01  -7.0797707e-02
   2.5000000e-01   8.0000000e-01  -7.1029563e-02
   2.5000000e-01   8.5000000e-01  -8.6551781e-02
   2.5000000e-01   9.0000000e-01  -1.1059812e-01
   2.5000000e-01   9.5000000e-01  -1.2121731e-01
   2.5000000e-01   1.0000000e+00  -1.0034557e-01
   3.0000000e-01   0.0000000e+00   2.0089539e-06
   3.0000000e-01   5.0000000e-02  -1.5701946e-02
   3.0000000e-01   1.0000000e-01  -9.7321350e-03
   3.0000000e-01   1.5000000e-01  -4.5820861e-03
   3.0000000e-01   2.0000000e-01  -9.0235728e-03
   3.0000000e-01   2.5000000e-01  -9.0781191e-03
   3.0000000e-01   3.0000000e-01   2.5232593e-03
   3.0000000e-01   3.5000000e-01   6.3054303e-03
   3.0000000e-01   4.0000000e-01  -2.0265990e-02
   3.0000000e-01   4.5000000e-01  -7.3448645e-02
   3.0000000e-01   5.0000000e-01  -1.2713833e-01
   3.0000000e-01   5.5000000e-01  -1.5317464e-01
   3.0000000e-01   6.0000000e-01  -1.4156905e-01
   3.0000000e-01   6.5000000e-01  -1.0936759e-01
   3.0000000e-01   7.0000000e-01  -8.2784069e-02
   3.0000000e-01   7.5000000e-01  -7.5443337e-02
   3.0000000e-01   8.0000000e-01  -8.4771442e-02
   3.0000000e-01   8.5000000e-01  -1.0369119e-01
   3.0000000e-01   9.0000000e-01  -1.2371559e-01
   3.0000000e-01   9.5000000e-01  -1.2746713e-01
   3.0000000e-01   1.0000000e+00  -1.0105175e-01
   3.5000000e-01   0.0000000e+00   3.4066888e-06
   3.5000000e-01   5.0000000e-02  -8.8371516e-03
   3.5000000e-01   1.0000000e-01   1.9082564e-04
   3.5000000e-01   1.5000000e-01   5.3467481e-03
   3.5000000e-01   2.0000000e-01   5.2405884e-04
   3.5000000e-01   2.5000000e-01   9.2750316e-04
   3.5000000e-01   3.0000000e-01   1.3742493e-02
   3.5000000e-01   3.5000000e-01   2.1069658e-02
   3.5000000e-01   4.0000000e-01   2.1717621e-03
   3.5000000e-01   4.5000000e-01  -4.2615785e-02
   3.5000000e-01   5.0000000e-01  -9.3811977e-02
   3.5000000e-01   5.5000000e-01  -1.2581614e-01
   3.5000000e-01   6.0000000e-01  -1.2503414e-01
   3.5000000e-01   6.5000000e-01  -1.0213048e-01
   3.5000000e-01   7.0000000e-01  -8.0589287e-02
   3.5000000e-01   7.5000000e-01  -7.6605967e-02
   3.5000000e-01   8.0000000e-01  -8.8617207e-02
   3.5000000e-01   8.5000000e-01  -1.0628982e-01
   3.5000000e-01   9.0000000e-01  -1.1965234e-01
   3.5000000e-01   9.5000000e-01  -1.1472338e-01
   3.5000000e-01   1.0000000e+00  -8.2065992e-02
   4.0000000e-01   0.0000000e+00   4.4200285e-06
   4.0000000e-01   5.0000000e-02  -2.2935998e-03
   4.0000000e-01   1.0000000e-01   3.1118387e-03
   4.0000000e-01   1.5000000e-01  -1.3459326e-03
   4.0000000e-01   2.0000000e-01  -1.4212702e-02
   4.0000000e-01   2.5000000e-01  -1.6830098e-02
   4.0000000e-01   3.0000000e-01  -2.9017108e-03
   4.0000000e-01   3.5000000e-01   1.1007907e-02
   4.0000000e-01   4.0000000e-01   5.7816953e-03
   4.0000000e-01   4.5000000e-01  -2.4505466e-02
   4.0000000e-01   5.0000000e-01  -7.0210615e-02
   4.0000000e-01   5.5000000e-01  -1.0857859e-01
   4.0000000e-01   6.0000000e-01  -1.2013281e-01
   4.0000000e-01   6.5000000e-01  -1.0631271e-01
   4.0000000e-01   7.0000000e-01  -8.6660263e-02
   4.0000000e-01   7.5000000e-01  -8.0584119e-02
   4.0000000e-01   8.0000000e-01  -8.8852587e-02
   4.0000000e-01   8.5000000e-01  -1.0017744e-01
   4.0000000e-01   9.0000000e-01  -1.0510514e-01
   4.0000000e-01   9.5000000e-01  -9.2861630e-02
   4.0000000e-01   1.0000000e+00  -5.7398116e-02
   4.5000000e-01   0.0000000e+00   6.2168456e-06
   4.5000000e-01   5.0000000e-02   5.7655785e-03
   4.5000000e-01   1.0000000e-01   7.6835630e-03
   4.5000000e-01   1.5000000e-01  -7.0105810e-03
   4.5000000e-01   2.0000000e-01  -2.9800001e-02
   4.5000000e-01   2.5000000e-01  -3.9203619e-02
   4.5000000e-01   3.0000000e-01  -2.9384151e-02
   4.5000000e-01   3.5000000e-01  -1.3853629e-02
   4.5000000e-01   4.0000000e-01  -8.4779922e-03
   4.5000000e-01   4.5000000e-01  -2.4411892e-02
   4.5000000e-01   5.0000000e-01  -6.1360779e-02
   4.5000000e-01   5.5000000e-01  -1.0047490e-01
   4.5000000e-01   6.0000000e-01  -1.1912666e-01
   4.5000000e-01   6.5000000e-01  -1.1163186e-01
   4.5000000e-01   7.0000000e-01  -9.2990882e-02
   4.5000000e-01   7.5000000e-01  -8.3559680e-02
   4.5000000e-01   8.0000000e-01  -8.5752777e-02
   4.5000000e-01   8.5000000e-01  -8.9322245e-02
   4.5000000e-01   9.0000000e-01  -8.7389934e-02
   4.5000000e-01   9.5000000e-01  -7.2016911e-02
   4.5000000e-01   1.0000000e+00  -3.8141862e-02
   5.0000000e-01   0.0000000e+00   4.1542191e-06
   5.0000000e-01   5.0000000e-02   1.7419486e-02
   5.0000000e-01   1.0000000e-01   2.1895672e-02
   5.0000000e-01   1.5000000e-01   2.5370158e-03
   5.0000000e-01   2.0000000e-01  -2.8960742e-02
   5.0000000e-01   2.5000000e-01  -4.9857420e-02
   5.0000000e-01   3.0000000e-01  -5.2912787e-02
   5.0000000e-01   3.5000000e-01  -4.5812562e-02
   5.0000000e-01   4.0000000e-01  -3.8609602e-02
   5.0000000e-01   4.5000000e-01  -4.3998157e-02
   5.0000000e-01   5.0000000e-01  -6.8389879e-02
   5.0000000e-01   5.5000000e-01  -9.8517587e-02
   5.0000000e-01   6.0000000e-01  -1.1383942e-01
   5.0000000e-01   6.5000000e-01  -1.0646009e-01
   5.0000000e-01   7.0000000e-01  -8.7691953e-02
   5.0000000e-01   7.5000000e-01  -7.6429571e-02
   5.0000000e-01   8.0000000e-01  -7.5238593e-02
   5.0000000e-01   8.5000000e-01  -7.4874061e-02
   5.0000000e-01   9.0000000e-01  -7.0381094e-02
   5.0000000e-01   9.5000000e-01  -5.5303271e-02
   5.0000000e-01   1.0000000e+00  -2.4668637e-02
   5.5000000e-01   0.0000000e+00   6.4864280e-06
   5.5000000e-01   5.0000000e-02   2.9811549e-02
   5.5000000e-01   1.0000000e-01   4.1018486e-02
   5.5000000e-01   1.5000000e-01   2.1021085e-02
   5.5000000e-01   2.0000000e-01  -1.8065378e-02
   5.5000000e-01   2.5000000e-01  -5.2506783e-02
   5.5000000e-01   3.0000000e-01  -7.2388551e-02
   5.5000000e-01   3.5000000e-01  -7.9133792e-02
   5.5000000e-01   4.0000000e-01  -7.6291683e-02
   5.5000000e-01   4.5000000e-01  -7.4448060e-02
   5.5000000e-01   5.0000000e-01  -8.3242516e-02
   5.5000000e-01   5.5000000e-01  -9.5980508e-02
   5.5000000e-01   6.0000000e-01  -9.8720527e-02
   5.5000000e-01   6.5000000e-01  -8.5751547e-02
   5.5000000e-01   7.0000000e-01  -6.5884726e-02
   5.5000000e-01   7.5000000e-01  -5.5344971e-02
   5.5000000e-01   8.0000000e-01  -5.5870911e-02
   5.5000000e-01   8.5000000e-01  -5.7678397e-02
   5.5000000e-01   9.0000000e-01  -5.5033216e-02
   5.5000000e-01   9.5000000e-01  -4.1469652e-02
   5.5000000e-01   1.0000000e+00  -1.3148581e-02
   6.0000000e-01   0.0000000e+00   4.7791038e-06
   6.0000000e-01   5.0000000e-02   3.8077802e-02
   6.0000000e-01   1.0000000e-01   5.6246752e-02
   6.0000000e-01   1.5000000e-01   3.7755151e-02
   6.0000000e-01   2.0000000e-01  -6.6555528e-03
   6.0000000e-01   2.5000000e-01  -5.2093400e-02
   6.0000000e-01   3.0000000e-01  -8.5925275e-02
   6.0000000e-01   3.5000000e-01  -1.0531639e-01
   6.0000000e-01   4.0000000e-01  -1.0880344e-01
   6.0000000e-01   4.5000000e-01  -1.0277131e-01
   6.0000000e-01   5.0000000e-01  -9.6744422e-02
   6.0000000e-01   5.5000000e-01  -8.9982424e-02
   6.0000000e-01   6.0000000e-01  -7.7188078e-02
   6.0000000e-01   6.5000000e-01  -5.6916521e-02
   6.0000000e-01   7.0000000e-01  -3.5838936e-02
   6.0000000e-01   7.5000000e-01  -2.7382383e-02
   6.0000000e-01   8.0000000e-01  -3.2828558e-02
   6.0000000e-01   8.5000000e-01  -4.0745133e-02
   6.0000000e-01   9.0000000e-01  -4.2489445e-02
   6.0000000e-01   9.5000000e-01  -3.1031641e-02
   6.0000000e-01   1.0000000e+00  -4.1597331e-03
   6.5000000e-01   0.0000000e+00   6.2071639e-06
   6.5000000e-01   5.0000000e-02   4.0741532e-02
   6.5000000e-01   1.0000000e-01   6.5978742e-02
   6.5000000e-01   1.5000000e-01   5.4011254e-02
   6.5000000e-01   2.0000000e-01   1.0749933e-02
   6.5000000e-01   2.5000000e-01  -3.9970388e-02
   6.5000000e-01   3.0000000e-01  -8.3351596e-02
   6.5000000e-01   3.5000000e-01  -1.1332393e-01
   6.5000000e-01   4.0000000e-01  -1.2444155e-01
   6.5000000e-01   4.5000000e-01  -1.1841085e-01
   6.5000000e-01   5.0000000e-01  -1.0290247e-01
   6.5000000e-01   5.5000000e-01  -8.1687338e-02
   6.5000000e-01   6.0000000e-01  -5.7354883e-02
   6.5000000e-01   6.5000000e-01  -3.2135932e-02
   6.5000000e-01   7.0000000e-01  -1.0273553e-02
   6.5000000e-01   7.5000000e-01  -3.2937558e-03
   6.5000000e-01   8.0000000e-01  -1.3451606e-02
   6.5000000e-01   8.5000000e-01  -2.7647487e-02
   6.5000000e-01   9.0000000e-01  -3.3948601e-02
   6.5000000e-01   9.5000000e-01  -2.5598219e-02
   6.5000000e-01   1.0000000e+00  -1.2986899e-03
   7.0000000e-01   0.0000000e+00   2.6366198e-06
   7.0000000e-01   5.0000000e-02   3.8630516e-02
   7.0000000e-01   1.0000000e-01   7.0700564e-02
   7.0000000e-01   1.5000000e-01   7.1557048e-02
   7.0000000e-01   2.0000000e-01   3.8797431e-02
   7.0000000e-01   2.5000000e-01  -9.5924276e-03
   7.0000000e-01   3.0000000e-01  -5.8225582e-02
   7.0000000e-01   3.5000000e-01  -9.7065969e-02
   7.0000000e-01   4.0000000e-01  -1.1643142e-01
   7.0000000e-01   4.5000000e-01  -1.1416983e-01
   7.0000000e-01   5.0000000e-01  -9.6044822e-02
   7.0000000e-01   5.5000000e-01  -6.8460071e-02
   7.0000000e-01   6.0000000e-01  -3.9182731e-02
   7.0000000e-01   6.5000000e-01  -1.2665068e-02
   7.0000000e-01   7.0000000e-01   8.6579059e-03
   7.0000000e-01   7.5000000e-01   1.3931403e-02
   7.0000000e-01   8.0000000e-01  -3.2311978e-04
   7.0000000e-01   8.5000000e-01  -1.8853899e-02
   7.0000000e-01   9.0000000e-01  -2.7254384e-02
   7.0000000e-01   9.5000000e-01  -2.1549083e-02
   7.0000000e-01   1.0000000e+00  -1.8838765e-03
   7.5000000e-01   0.0000000e+00   5.6577938e-06
   7.5000000e-01   5.0000000e-02   3.1751654e-02
   7.5000000e-01   1.0000000e-01   6.6442584e-02
   7.5000000e-01   1.5000000e-01   8.1357643e-02
   7.5000000e-01   2.0000000e-01   6.5661137e-02
   7.5000000e-01   2.5000000e-01   2.7314395e-02
   7.5000000e-01   3.0000000e-01  -2.0096674e-02
   7.5000000e-01   3.5000000e-01  -6.2296874e-02
   7.5000000e-01   4.0000000e-01  -8.6119346e-02
   7.5000000e-01   4.5000000e-01  -8.7793531e-02
   7.5000000e-01   5.0000000e-01  -7.1959971e-02
   7.5000000e-01   5.5000000e-01  -4.5263772e-02
   7.5000000e-01   6.0000000e-01  -1.6709909e-02
   7.5000000e-01   6.5000000e-01   8.2044053e-03
   7.5000000e-01   7.0000000e-01   2.6665449e-02
   7.5000000e-01   7.5000000e-01   2.7489854e-02
   7.5000000e-01   8.0000000e-01   7.8339458e-03
   7.5000000e-01   8.5000000e-01  -1.3172093e-02
   7.5000000e-01   9.0000000e-01  -1.9581477e-02
   7.5000000e-01   9.5000000e-01  -1.3357639e-02
   7.5000000e-01   1.0000000e+00   1.4050745e-03
   8.0000000e-01   0.0000000e+00   3.3485013e-06
   8.0000000e-01   5.0000000e-02   2.0870872e-02
   8.0000000e-01   1.0000000e-01   5.1581905e-02
   8.0000000e-01   1.5000000e-01   7.6523615e-02
   8.0000000e-01   2.0000000e-01   7.9395146e-02
   8.0000000e-01   2.5000000e-01   5.6963460e-02
   8.0000000e-01   3.0000000e-01   1.8975041e-02
   8.0000000e-01   3.5000000e-01  -1.7730229e-02
   8.0000000e-01   4.0000000e-01  -3.8954307e-02
   8.0000000e-01   4.5000000e-01  -4.1530415e-02
   8.0000000e-01   5.0000000e-01  -2.9966408e-02
   8.0000000e-01   5.5000000e-01  -9.8564096e-03
   8.0000000e-01   6.0000000e-01   1.2332927e-02
   8.0000000e-01   6.5000000e-01   3.2204513e-02
   8.0000000e-01   7.0000000e-01   4.5376809e-02
   8.0000000e-01   7.5000000e-01   3.9748140e-02
   8.0000000e-01   8.0000000e-01   1.4057499e-02
   8.0000000e-01   8.5000000e-01  -8.6131197e-03
   8.0000000e-01   9.0000000e-01  -1.1473553e-02
   8.0000000e-01   9.5000000e-01  -2.9996172e-03
   8.0000000e-01   1.0000000e+00   7.6399569e-03
   8.5000000e-01   0.0000000e+00   2.2317503e-06
   8.5000000e-01   5.0000000e-02   1.0784275e-02
   8.5000000e-01   1.0000000e-01   3.4314256e-02
   8.5000000e-01   1.5000000e-01   6.4056293e-02
   8.5000000e-01   2.0000000e-01   8.2479726e-02
   8.5000000e-01   2.5000000e-01   7.7561698e-02
   8.5000000e-01   3.0000000e-01   5.3971811e-02
   8.5000000e-01   3.5000000e-01   2.7779676e-02
   8.5000000e-01   4.0000000e-01   1.2099182e-02
   8.5000000e-01   4.5000000e-01   9.7508842e-03
   8.5000000e-01   5.0000000e-01   1.6505129e-02
   8.5000000e-01   5.5000000e-01   2.7141730e-02
   8.5000000e-01   6.0000000e-01   3.8557101e-02
   8.5000000e-01   6.5000000e-01   4.9819618e-02
   8.5000000e-01   7.0000000e-01   5.6940153e-02
   8.5000000e-01   7.5000000e-01   4.7688989e-02
   8.5000000e-01   8.0000000e-01   2.0483406e-02
   8.5000000e-01   8.5000000e-01  -1.9790719e-03
   8.5000000e-01   9.0000000e-01  -3.5827975e-03
   8.5000000e-01   9.5000000e-01   4.2420083e-03
   8.5000000e-01   1.0000000e+00   1.0094411e-02
   9.0000000e-01   0.0000000e+00   2.0472702e-06
   9.0000000e-01   5.0000000e-02   6.7420045e-03
   9.0000000e-01   1.0000000e-01   2.4268511e-02
   9.0000000e-01   1.5000000e-01   5.2434296e-02
   9.0000000e-01   2.0000000e-01   7.7259308e-02
   9.0000000e-01   2.5000000e-01   8.4300781e-02
   9.0000000e-01   3.0000000e-01   7.3539960e-02
   9.0000000e-01   3.5000000e-01   5.6689035e-02
   9.0000000e-01   4.0000000e-01   4.4468047e-02
   9.0000000e-01   4.5000000e-01   4.0808913e-02
   9.0000000e-01   5.0000000e-01   4.3017258e-02
   9.0000000e-01   5.5000000e-01   4.5572689e-02
   9.0000000e-01   6.0000000e-01   4.6679560e-02
   9.0000000e-01   6.5000000e-01   4.8775261e-02
   9.0000000e-01   7.0000000e-01   5.1076198e-02
   9.0000000e-01   7.5000000e-01   4.3741623e-02
   9.0000000e-01   8.0000000e-01   2.3140276e-02
   9.0000000e-01   8.5000000e-01   5.5089788e-03
   9.0000000e-01   9.0000000e-01   3.4169965e-03
   9.0000000e-01   9.5000000e-01   7.3507145e-03
   9.0000000e-01   1.0000000e+00   8.3304371e-03
   9.5000000e-01   0.0000000e+00   3.5615552e-06
   9.5000000e-01   5.0000000e-02   5.7821497e-03
   9.5000000e-01   1.0000000e-01   1.6751619e-02
   9.5000000e-01   1.5000000e-01   3.4400543e-02
   9.5000000e-01   2.0000000e-01   5.1932938e-02
   9.5000000e-01   2.5000000e-01   6.0268251e-02
   9.5000000e-01   3.0000000e-01   5.7448076e-02
   9.5000000e-01   3.5000000e-01   4.8763820e-02
   9.5000000e-01   4.0000000e-01   4.0589038e-02
   9.5000000e-01   4.5000000e-01   3.6765898e-02
   9.5000000e-01   5.0000000e-01   3.6486440e-02
   9.5000000e-01   5.5000000e-01   3.5482752e-02
   9.5000000e-01   6.0000000e-01   3.2153417e-02
   9.5000000e-01   6.5000000e-01   2.9419517e-02
   9.5000000e-01   7.0000000e-01   2.9013126e-02
   9.5000000e-01   7.5000000e-01   2.5842764e-02
   9.5000000e-01   8.0000000e-01   1.6146049e-02
   9.5000000e-01   8.5000000e-01   7.2069670e-03
   9.5000000e-01   9.0000000e-01   5.5718685e-03
   9.5000000e-01   9.5000000e-01   6.3354641e-03
   9.5000000e-01   1.0000000e+00   5.2676930e-03
   1.0000000e+00   0.0000000e+00   1.3578059e-06
   1.0000000e+00   5.0000000e-02  -9.7814525e-07
   1.0000000e+00   1.0000000e-01   7.5719654e-07
   1.0000000e+00   1.5000000e-01  -3.0338491e-06
   1.0000000e+00   2.0000000e-01  -2.5849211e-06
   1.0000000e+00   2.5000000e-01  -4.7114970e-07
   1.0000000e+00   3.0000000e-01   7.8940501e-08
   1.0000000e+00   3.5000000e-01   2.6589677e-06
   1.0000000e+00   4.0000000e-01   4.5540319e-06
   1.0000000e+00   4.5000000e-01   6.1974184e-06
   1.0000000e+00   5.0000000e-01   8.2659372e-06
   1.0000000e+00   5.5000000e-01   8.7993865e-06
   1.0000000e+00   6.0000000e-01   7.5584341e-06
   1.0000000e+00   6.5000000e-01   7.0080940e-06
   1.0000000e+00   7.0000000e-01   5.0309512e-06
   1.0000000e+00   7.5000000e-01   4.5738626e-07
   1.0000000e+00   8.0000000e-01   6.8442824e-06
   1.0000000e+00   8.5000000e-01   3.8531821e-06
   1.0000000e+00   9.0000000e-01   1.1965746e-07
   1.0000000e+00   9.5000000e-01   5.0090367e-06
   1.0000000e+00   1.0000000e+00  -2.8998284e-06


==> tikzsrc/data/p2_1_l1.txt <==
   0.0000000e+00   0.0000000e+00   4.0350204e-07
   5.0000000e-02   0.0000000e+00  -1.8672570e-06
   1.0000000e-01   0.0000000e+00   1.3642876e-07
   1.5000000e-01   0.0000000e+00  -1.1598508e-06
   2.0000000e-01   0.0000000e+00  -1.1130105e-06
   2.5000000e-01   0.0000000e+00  -1.0372562e-06
   3.0000000e-01   0.0000000e+00   2.0089539e-06
   3.5000000e-01   0.0000000e+00   3.4066888e-06
   4.0000000e-01   0.0000000e+00   4.4200285e-06
   4.5000000e-01   0.0000000e+00   6.2168456e-06
   5.0000000e-01   0.0000000e+00   4.1542191e-06
   5.5000000e-01   0.0000000e+00   6.4864280e-06
   6.0000000e-01   0.0000000e+00   4.7791038e-06
   6.5000000e-01   0.0000000e+00   6.2071639e-06
   7.0000000e-01   0.0000000e+00   2.6366198e-06
   7.5000000e-01   0.0000000e+00   5.6577938e-06
   8.0000000e-01   0.0000000e+00   3.3485013e-06
   8.5000000e-01   0.0000000e+00   2.2317503e-06
   9.0000000e-01   0.0000000e+00   2.0472702e-06
   9.5000000e-01   0.0000000e+00   3.5615552e-06
   1.0000000e+00   0.0000000e+00   1.3578059e-06


==> tikzsrc/data/p2_1_l2.txt <==
   0.0000000e+00   1.0000000e+00   2.0014233e-02
   5.0000000e-02   1.0000000e+00   3.7959820e-02
   1.0000000e-01   1.0000000e+00   1.8268618e-02
   1.5000000e-01   1.0000000e+00  -2.8050020e-02
   2.0000000e-01   1.0000000e+00  -7.4138626e-02
   2.5000000e-01   1.0000000e+00  -1.0034557e-01
   3.0000000e-01   1.0000000e+00  -1.0105175e-01
   3.5000000e-01   1.0000000e+00  -8.2065992e-02
   4.0000000e-01   1.0000000e+00  -5.7398116e-02
   4.5000000e-01   1.0000000e+00  -3.8141862e-02
   5.0000000e-01   1.0000000e+00  -2.4668637e-02
   5.5000000e-01   1.0000000e+00  -1.3148581e-02
   6.0000000e-01   1.0000000e+00  -4.1597331e-03
   6.5000000e-01   1.0000000e+00  -1.2986899e-03
   7.0000000e-01   1.0000000e+00  -1.8838765e-03
   7.5000000e-01   1.0000000e+00   1.4050745e-03
   8.0000000e-01   1.0000000e+00   7.6399569e-03
   8.5000000e-01   1.0000000e+00   1.0094411e-02
   9.0000000e-01   1.0000000e+00   8.3304371e-03
   9.5000000e-01   1.0000000e+00   5.2676930e-03
   1.0000000e+00   1.0000000e+00  -2.8998284e-06


==> tikzsrc/data/p2_1_l3.txt <==
   0.0000000e+00   0.0000000e+00   4.0350204e-07
   0.0000000e+00   5.0000000e-02   2.7767863e-02
   0.0000000e+00   1.0000000e-01   3.9802063e-02
   0.0000000e+00   1.5000000e-01   3.3296948e-02
   0.0000000e+00   2.0000000e-01   1.8945014e-02
   0.0000000e+00   2.5000000e-01   9.2882429e-03
   0.0000000e+00   3.0000000e-01   8.1603244e-03
   0.0000000e+00   3.5000000e-01   6.7908583e-03
   0.0000000e+00   4.0000000e-01  -2.5825266e-03
   0.0000000e+00   4.5000000e-01  -9.4947274e-03
   0.0000000e+00   5.0000000e-01   6.7998715e-04
   0.0000000e+00   5.5000000e-01   2.1861138e-02
   0.0000000e+00   6.0000000e-01   3.6885094e-02
   0.0000000e+00   6.5000000e-01   4.1135004e-02
   0.0000000e+00   7.0000000e-01   4.2570535e-02
   0.0000000e+00   7.5000000e-01   4.4342948e-02
   0.0000000e+00   8.0000000e-01   3.9877643e-02
   0.0000000e+00   8.5000000e-01   2.3400218e-02
   0.0000000e+00   9.0000000e-01   1.3145324e-03
   0.0000000e+00   9.5000000e-01  -4.9574874e-03
   0.0000000e+00   1.0000000e+00   2.0014233e-02


==> tikzsrc/data/p2_1_l4.txt <==
   1.0000000e+00   0.0000000e+00   1.3578059e-06
   1.0000000e+00   5.0000000e-02  -9.7814525e-07
   1.0000000e+00   1.0000000e-01   7.5719654e-07
   1.0000000e+00   1.5000000e-01  -3.0338491e-06
   1.0000000e+00   2.0000000e-01  -2.5849211e-06
   1.0000000e+00   2.5000000e-01  -4.7114970e-07
   1.0000000e+00   3.0000000e-01   7.8940501e-08
   1.0000000e+00   3.5000000e-01   2.6589677e-06
   1.0000000e+00   4.0000000e-01   4.5540319e-06
   1.0000000e+00   4.5000000e-01   6.1974184e-06
   1.0000000e+00   5.0000000e-01   8.2659372e-06
   1.0000000e+00   5.5000000e-01   8.7993865e-06
   1.0000000e+00   6.0000000e-01   7.5584341e-06
   1.0000000e+00   6.5000000e-01   7.0080940e-06
   1.0000000e+00   7.0000000e-01   5.0309512e-06
   1.0000000e+00   7.5000000e-01   4.5738626e-07
   1.0000000e+00   8.0000000e-01   6.8442824e-06
   1.0000000e+00   8.5000000e-01   3.8531821e-06
   1.0000000e+00   9.0000000e-01   1.1965746e-07
   1.0000000e+00   9.5000000e-01   5.0090367e-06
   1.0000000e+00   1.0000000e+00  -2.8998284e-06


==> tikzsrc/data/p2_2_P.txt <==
   0.0000000e+00   0.0000000e+00   3.6316887e-05
   0.0000000e+00   5.0000000e-02   3.8108605e-03
   0.0000000e+00   1.0000000e-01   4.4951903e-03
   0.0000000e+00   1.5000000e-01   9.3058742e-03
   0.0000000e+00   2.0000000e-01   2.3162448e-02
   0.0000000e+00   2.5000000e-01   3.9895851e-02
   0.0000000e+00   3.0000000e-01   4.9322065e-02
   0.0000000e+00   3.5000000e-01   4.8928195e-02
   0.0000000e+00   4.0000000e-01   4.2976894e-02
   0.0000000e+00   4.5000000e-01   3.6716915e-02
   0.0000000e+00   5.0000000e-01   3.3191554e-02
   0.0000000e+00   5.5000000e-01   3.1837752e-02
   0.0000000e+00   6.0000000e-01   2.9463627e-02
   0.0000000e+00   6.5000000e-01   2.7274720e-02
   0.0000000e+00   7.0000000e-01   3.3573813e-02
   0.0000000e+00   7.5000000e-01   4.9338746e-02
   0.0000000e+00   8.0000000e-01   6.1288804e-02
   0.0000000e+00   8.5000000e-01   5.5630449e-02
   0.0000000e+00   9.0000000e-01   3.0222751e-02
   0.0000000e+00   9.5000000e-01  -9.5316827e-03
   0.0000000e+00   1.0000000e+00  -5.6172348e-02
   5.0000000e-02   0.0000000e+00   3.1244747e-05
   5.0000000e-02   5.0000000e-02   1.1678146e-02
   5.0000000e-02   1.0000000e-01   1.0738723e-02
   5.0000000e-02   1.5000000e-01   5.5160146e-03
   5.0000000e-02   2.0000000e-01   7.6126219e-03
   5.0000000e-02   2.5000000e-01   1.8460650e-02
   5.0000000e-02   3.0000000e-01   3.2515486e-02
   5.0000000e-02   3.5000000e-01   4.5695557e-02
   5.0000000e-02   4.0000000e-01   5.5027812e-02
   5.0000000e-02   4.5000000e-01   6.0241170e-02
   5.0000000e-02   5.0000000e-01   6.6402446e-02
   5.0000000e-02   5.5000000e-01   7.6577002e-02
   5.0000000e-02   6.0000000e-01   8.2703640e-02
   5.0000000e-02   6.5000000e-01   7.6531673e-02
   5.0000000e-02   7.0000000e-01   6.4382018e-02
   5.0000000e-02   7.5000000e-01   5.5014316e-02
   5.0000000e-02   8.0000000e-01   4.6559792e-02
   5.0000000e-02   8.5000000e-01   3.3143101e-02
   5.0000000e-02   9.0000000e-01   1.3281927e-02
   5.0000000e-02   9.5000000e-01  -1.2169420e-02
   5.0000000e-02   1.0000000e+00  -4.2596407e-02
   1.0000000e-01   0.0000000e+00   3.0692459e-05
   1.0000000e-01   5.0000000e-02   1.9121460e-02
   1.0000000e-01   1.0000000e-01   1.7500205e-02
   1.0000000e-01   1.5000000e-01   3.2060259e-03
   1.0000000e-01   2.0000000e-01  -7.1426040e-03
   1.0000000e-01   2.5000000e-01  -4.8915400e-03
   1.0000000e-01   3.0000000e-01   9.5611490e-03
   1.0000000e-01   3.5000000e-01   3.0857835e-02
   1.0000000e-01   4.0000000e-01   4.9432279e-02
   1.0000000e-01   4.5000000e-01   6.0301315e-02
   1.0000000e-01   5.0000000e-01   7.0128908e-02
   1.0000000e-01   5.5000000e-01   8.5477276e-02
   1.0000000e-01   6.0000000e-01   9.6967013e-02
   1.0000000e-01   6.5000000e-01   9.0842326e-02
   1.0000000e-01   7.0000000e-01   6.9668392e-02
   1.0000000e-01   7.5000000e-01   4.4354851e-02
   1.0000000e-01   8.0000000e-01   2.0421571e-02
   1.0000000e-01   8.5000000e-01  -1.1383688e-04
   1.0000000e-01   9.0000000e-01  -1.3981254e-02
   1.0000000e-01   9.5000000e-01  -2.0520589e-02
   1.0000000e-01   1.0000000e+00  -2.6283908e-02
   1.5000000e-01   0.0000000e+00   2.3519346e-05
   1.5000000e-01   5.0000000e-02   1.9872341e-02
   1.5000000e-01   1.0000000e-01   1.9254315e-02
   1.5000000e-01   1.5000000e-01   4.1837559e-03
   1.5000000e-01   2.0000000e-01  -1.1125249e-02
   1.5000000e-01   2.5000000e-01  -1.6390599e-02
   1.5000000e-01   3.0000000e-01  -7.1716578e-03
   1.5000000e-01   3.5000000e-01   1.3315522e-02
   1.5000000e-01   4.0000000e-01   3.2823275e-02
   1.5000000e-01   4.5000000e-01   4.3530472e-02
   1.5000000e-01   5.0000000e-01   5.2328409e-02
   1.5000000e-01   5.5000000e-01   6.7673662e-02
   1.5000000e-01   6.0000000e-01   8.1960933e-02
   1.5000000e-01   6.5000000e-01   8.0851972e-02
   1.5000000e-01   7.0000000e-01   6.3058754e-02
   1.5000000e-01   7.5000000e-01   3.6587129e-02
   1.5000000e-01   8.0000000e-01   8.1308723e-03
   1.5000000e-01   8.5000000e-01  -1.6522456e-02
   1.5000000e-01   9.0000000e-01  -2.8904271e-02
   1.5000000e-01   9.5000000e-01  -2.4826765e-02
   1.5000000e-01   1.0000000e+00  -1.4061981e-02
   2.0000000e-01   0.0000000e+00   1.8190360e-05
   2.0000000e-01   5.0000000e-02   2.0607576e-02
   2.0000000e-01   1.0000000e-01   2.9405559e-02
   2.0000000e-01   1.5000000e-01   2.5926856e-02
   2.0000000e-01   2.0000000e-01   1.3565703e-02
   2.0000000e-01   2.5000000e-01  -2.0268686e-04
   2.0000000e-01   3.0000000e-01  -4.3660260e-03
   2.0000000e-01   3.5000000e-01   5.0657938e-03
   2.0000000e-01   4.0000000e-01   1.7823513e-02
   2.0000000e-01   4.5000000e-01   2.5059610e-02
   2.0000000e-01   5.0000000e-01   3.1721804e-02
   2.0000000e-01   5.5000000e-01   4.4631610e-02
   2.0000000e-01   6.0000000e-01   5.8041516e-02
   2.0000000e-01   6.5000000e-01   6.0851017e-02
   2.0000000e-01   7.0000000e-01   5.1180632e-02
   2.0000000e-01   7.5000000e-01   3.3099775e-02
   2.0000000e-01   8.0000000e-01   8.9216749e-03
   2.0000000e-01   8.5000000e-01  -1.7045101e-02
   2.0000000e-01   9.0000000e-01  -3.1969391e-02
   2.0000000e-01   9.5000000e-01  -2.6057600e-02
   2.0000000e-01   1.0000000e+00  -8.5401168e-03
   2.5000000e-01   0.0000000e+00   1.2415097e-05
   2.5000000e-01   5.0000000e-02   3.0508694e-02
   2.5000000e-01   1.0000000e-01   6.0014891e-02
   2.5000000e-01   1.5000000e-01   7.5999047e-02
   2.5000000e-01   2.0000000e-01   6.7479650e-02
   2.5000000e-01   2.5000000e-01   4.0561773e-02
   2.5000000e-01   3.0000000e-01   1.6251528e-02
   2.5000000e-01   3.5000000e-01   8.3367718e-03
   2.5000000e-01   4.0000000e-01   1.0313281e-02
   2.5000000e-01   4.5000000e-01   1.2856496e-02
   2.5000000e-01   5.0000000e-01   1.7145007e-02
   2.5000000e-01   5.5000000e-01   2.5138044e-02
   2.5000000e-01   6.0000000e-01   3.0933273e-02
   2.5000000e-01   6.5000000e-01   2.8594296e-02
   2.5000000e-01   7.0000000e-01   2.1138540e-02
   2.5000000e-01   7.5000000e-01   1.1780007e-02
   2.5000000e-01   8.0000000e-01  -4.2134508e-03
   2.5000000e-01   8.5000000e-01  -2.7454638e-02
   2.5000000e-01   9.0000000e-01  -4.1645473e-02
   2.5000000e-01   9.5000000e-01  -3.2106005e-02
   2.5000000e-01   1.0000000e+00  -7.7684586e-03
   3.0000000e-01   0.0000000e+00   1.1290482e-05
   3.0000000e-01   5.0000000e-02   4.6474330e-02
   3.0000000e-01   1.0000000e-01   9.8398651e-02
   3.0000000e-01   1.5000000e-01   1.3132169e-01
   3.0000000e-01   2.0000000e-01   1.2365946e-01
   3.0000000e-01   2.5000000e-01   8.3698395e-02
   3.0000000e-01   3.0000000e-01   4.1924258e-02
   3.0000000e-01   3.5000000e-01   1.8707031e-02
   3.0000000e-01   4.0000000e-01   9.6884291e-03
   3.0000000e-01   4.5000000e-01   5.6457563e-03
   3.0000000e-01   5.0000000e-01   4.9660161e-03
   3.0000000e-01   5.5000000e-01   4.9146160e-03
   3.0000000e-01   6.0000000e-01  -2.2434754e-03
   3.0000000e-01   6.5000000e-01  -1.8143293e-02
   3.0000000e-01   7.0000000e-01  -3.1995679e-02
   3.0000000e-01   7.5000000e-01  -3.7836965e-02
   3.0000000e-01   8.0000000e-01  -4.5846751e-02
   3.0000000e-01   8.5000000e-01  -6.1204765e-02
   3.0000000e-01   9.0000000e-01  -6.5429303e-02
   3.0000000e-01   9.5000000e-01  -4.2660912e-02
   3.0000000e-01   1.0000000e+00  -5.3023076e-03
   3.5000000e-01   0.0000000e+00   1.1852375e-05
   3.5000000e-01   5.0000000e-02   5.7425716e-02
   3.5000000e-01   1.0000000e-01   1.2111923e-01
   3.5000000e-01   1.5000000e-01   1.6214387e-01
   3.5000000e-01   2.0000000e-01   1.5611263e-01
   3.5000000e-01   2.5000000e-01   1.1324434e-01
   3.5000000e-01   3.0000000e-01   6.5997936e-02
   3.5000000e-01   3.5000000e-01   3.4197160e-02
   3.5000000e-01   4.0000000e-01   1.3918296e-02
   3.5000000e-01   4.5000000e-01  -1.4086089e-03
   3.5000000e-01   5.0000000e-01  -1.2031905e-02
   3.5000000e-01   5.5000000e-01  -2.1872030e-02
   3.5000000e-01   6.0000000e-01  -4.0513541e-02
   3.5000000e-01   6.5000000e-01  -6.8581193e-02
   3.5000000e-01   7.0000000e-01  -9.0542361e-02
   3.5000000e-01   7.5000000e-01  -9.7273520e-02
   3.5000000e-01   8.0000000e-01  -9.9634436e-02
   3.5000000e-01   8.5000000e-01  -1.0326785e-01
   3.5000000e-01   9.0000000e-01  -8.9453667e-02
   3.5000000e-01   9.5000000e-01  -4.6318415e-02
   3.5000000e-01   1.0000000e+00   6.7701587e-03
   4.0000000e-01   0.0000000e+00   7.7524739e-06
   4.0000000e-01   5.0000000e-02   5.8289968e-02
   4.0000000e-01   1.0000000e-01   1.2161281e-01
   4.0000000e-01   1.5000000e-01   1.6464246e-01
   4.0000000e-01   2.0000000e-01   1.6569562e-01
   4.0000000e-01   2.5000000e-01   1.3294696e-01
   4.0000000e-01   3.0000000e-01   9.1790050e-02
   4.0000000e-01   3.5000000e-01   5.5804827e-02
   4.0000000e-01   4.0000000e-01   2.1673750e-02
   4.0000000e-01   4.5000000e-01  -1.1007743e-02
   4.0000000e-01   5.0000000e-01  -3.6621827e-02
   4.0000000e-01   5.5000000e-01  -5.6220064e-02
   4.0000000e-01   6.0000000e-01  -7.9483444e-02
   4.0000000e-01   6.5000000e-01  -1.0918942e-01
   4.0000000e-01   7.0000000e-01  -1.3196378e-01
   4.0000000e-01   7.5000000e-01  -1.3883231e-01
   4.0000000e-01   8.0000000e-01  -1.3661425e-01
   4.0000000e-01   8.5000000e-01  -1.2627352e-01
   4.0000000e-01   9.0000000e-01  -9.1438374e-02
   4.0000000e-01   9.5000000e-01  -2.8978540e-02
   4.0000000e-01   1.0000000e+00   3.4711861e-02
   4.5000000e-01   0.0000000e+00   7.9840576e-06
   4.5000000e-01   5.0000000e-02   5.0897869e-02
   4.5000000e-01   1.0000000e-01   1.0663162e-01
   4.5000000e-01   1.5000000e-01   1.4962573e-01
   4.5000000e-01   2.0000000e-01   1.6167445e-01
   4.5000000e-01   2.5000000e-01   1.4481072e-01
   4.5000000e-01   3.0000000e-01   1.1343209e-01
   4.5000000e-01   3.5000000e-01   7.4203036e-02
   4.5000000e-01   4.0000000e-01   2.5768120e-02
   4.5000000e-01   4.5000000e-01  -2.4405112e-02
   4.5000000e-01   5.0000000e-01  -6.3622538e-02
   4.5000000e-01   5.5000000e-01  -8.8926576e-02
   4.5000000e-01   6.0000000e-01  -1.0811936e-01
   4.5000000e-01   6.5000000e-01  -1.2686476e-01
   4.5000000e-01   7.0000000e-01  -1.3965364e-01
   4.5000000e-01   7.5000000e-01  -1.4191746e-01
   4.5000000e-01   8.0000000e-01  -1.3422308e-01
   4.5000000e-01   8.5000000e-01  -1.0989207e-01
   4.5000000e-01   9.0000000e-01  -5.7386745e-02
   4.5000000e-01   9.5000000e-01   1.4988191e-02
   4.5000000e-01   1.0000000e+00   7.6874622e-02
   5.0000000e-01   0.0000000e+00   7.9048485e-06
   5.0000000e-01   5.0000000e-02   3.5500529e-02
   5.0000000e-01   1.0000000e-01   7.6831776e-02
   5.0000000e-01   1.5000000e-01   1.1576199e-01
   5.0000000e-01   2.0000000e-01   1.3638208e-01
   5.0000000e-01   2.5000000e-01   1.3228049e-01
   5.0000000e-01   3.0000000e-01   1.0776581e-01
   5.0000000e-01   3.5000000e-01   6.5746941e-02
   5.0000000e-01   4.0000000e-01   8.9393286e-03
   5.0000000e-01   4.5000000e-01  -4.7758449e-02
   5.0000000e-01   5.0000000e-01  -8.7858664e-02
   5.0000000e-01   5.5000000e-01  -1.0803997e-01
   5.0000000e-01   6.0000000e-01  -1.1425132e-01
   5.0000000e-01   6.5000000e-01  -1.1319870e-01
   5.0000000e-01   7.0000000e-01  -1.0802640e-01
   5.0000000e-01   7.5000000e-01  -1.0070421e-01
   5.0000000e-01   8.0000000e-01  -8.6776557e-02
   5.0000000e-01   8.5000000e-01  -5.2873652e-02
   5.0000000e-01   9.0000000e-01   6.8170473e-03
   5.0000000e-01   9.5000000e-01   7.3531204e-02
   5.0000000e-01   1.0000000e+00   1.1655107e-01
   5.5000000e-01   0.0000000e+00   2.8679912e-06
   5.5000000e-01   5.0000000e-02   1.3463071e-02
   5.5000000e-01   1.0000000e-01   3.3542144e-02
   5.5000000e-01   1.5000000e-01   6.1464442e-02
   5.5000000e-01   2.0000000e-01   8.3142525e-02
   5.5000000e-01   2.5000000e-01   8.4246112e-02
   5.5000000e-01   3.0000000e-01   6.1863418e-02
   5.5000000e-01   3.5000000e-01   1.8499586e-02
   5.5000000e-01   4.0000000e-01  -3.7509873e-02
   5.5000000e-01   4.5000000e-01  -8.5371804e-02
   5.5000000e-01   5.0000000e-01  -1.0995775e-01
   5.5000000e-01   5.5000000e-01  -1.1359611e-01
   5.5000000e-01   6.0000000e-01  -1.0245627e-01
   5.5000000e-01   6.5000000e-01  -8.1302780e-02
   5.5000000e-01   7.0000000e-01  -5.7391557e-02
   5.5000000e-01   7.5000000e-01  -3.7693287e-02
   5.5000000e-01   8.0000000e-01  -1.6589702e-02
   5.5000000e-01   8.5000000e-01   2.1184887e-02
   5.5000000e-01   9.0000000e-01   7.6485026e-02
   5.5000000e-01   9.5000000e-01   1.2472265e-01
   5.5000000e-01   1.0000000e+00   1.3764000e-01
   6.0000000e-01   0.0000000e+00   7.1710834e-06
   6.0000000e-01   5.0000000e-02  -7.0052557e-03
   6.0000000e-01   1.0000000e-01  -8.2652028e-03
   6.0000000e-01   1.5000000e-01   4.8619649e-03
   6.0000000e-01   2.0000000e-01   2.0036754e-02
   6.0000000e-01   2.5000000e-01   1.8186548e-02
   6.0000000e-01   3.0000000e-01  -6.6898372e-03
   6.0000000e-01   3.5000000e-01  -5.0417421e-02
   6.0000000e-01   4.0000000e-01  -9.9799160e-02
   6.0000000e-01   4.5000000e-01  -1.3117922e-01
   6.0000000e-01   5.0000000e-01  -1.3453757e-01
   6.0000000e-01   5.5000000e-01  -1.2057663e-01
   6.0000000e-01   6.0000000e-01  -9.6762971e-02
   6.0000000e-01   6.5000000e-01  -6.3610240e-02
   6.0000000e-01   7.0000000e-01  -2.6674752e-02
   6.0000000e-01   7.5000000e-01   5.7792357e-03
   6.0000000e-01   8.0000000e-01   3.6848530e-02
   6.0000000e-01   8.5000000e-01   7.7935655e-02
   6.0000000e-01   9.0000000e-01   1.2593303e-01
   6.0000000e-01   9.5000000e-01   1.5604248e-01
   6.0000000e-01   1.0000000e+00   1.4460796e-01
   6.5000000e-01   0.0000000e+00   7.5584982e-06
   6.5000000e-01   5.0000000e-02  -1.8494002e-02
   6.5000000e-01   1.0000000e-01  -3.3617877e-02
   6.5000000e-01   1.5000000e-01  -3.2216885e-02
   6.5000000e-01   2.0000000e-01  -2.5641774e-02
   6.5000000e-01   2.5000000e-01  -3.5242889e-02
   6.5000000e-01   3.0000000e-01  -6.7024888e-02
   6.5000000e-01   3.5000000e-01  -1.1352058e-01
   6.5000000e-01   4.0000000e-01  -1.5789943e-01
   6.5000000e-01   4.5000000e-01  -1.7702381e-01
   6.5000000e-01   5.0000000e-01  -1.6700122e-01
   6.5000000e-01   5.5000000e-01  -1.4466917e-01
   6.5000000e-01   6.0000000e-01  -1.1732919e-01
   6.5000000e-01   6.5000000e-01  -8.0919195e-02
   6.5000000e-01   7.0000000e-01  -3.7409961e-02
   6.5000000e-01   7.5000000e-01   5.9328476e-03
   6.5000000e-01   8.0000000e-01   4.8830433e-02
   6.5000000e-01   8.5000000e-01   9.6545083e-02
   6.5000000e-01   9.0000000e-01   1.4299466e-01
   6.5000000e-01   9.5000000e-01   1.6616666e-01
   6.5000000e-01   1.0000000e+00   1.4760524e-01
   7.0000000e-01   0.0000000e+00   1.2523384e-05
   7.0000000e-01   5.0000000e-02  -2.0449073e-02
   7.0000000e-01   1.0000000e-01  -3.9766137e-02
   7.0000000e-01   1.5000000e-01  -4.2813102e-02
   7.0000000e-01   2.0000000e-01  -4.0960354e-02
   7.0000000e-01   2.5000000e-01  -5.7396018e-02
   7.0000000e-01   3.0000000e-01  -9.7833369e-02
   7.0000000e-01   3.5000000e-01  -1.5053547e-01
   7.0000000e-01   4.0000000e-01  -1.9490173e-01
   7.0000000e-01   4.5000000e-01  -2.0999160e-01
   7.0000000e-01   5.0000000e-01  -1.9734493e-01
   7.0000000e-01   5.5000000e-01  -1.7635582e-01
   7.0000000e-01   6.0000000e-01  -1.5228544e-01
   7.0000000e-01   6.5000000e-01  -1.1775674e-01
   7.0000000e-01   7.0000000e-01  -7.3066553e-02
   7.0000000e-01   7.5000000e-01  -2.4553729e-02
   7.0000000e-01   8.0000000e-01   2.5749826e-02
   7.0000000e-01   8.5000000e-01   7.9140647e-02
   7.0000000e-01   9.0000000e-01   1.2859001e-01
   7.0000000e-01   9.5000000e-01   1.5504764e-01
   7.0000000e-01   1.0000000e+00   1.4346544e-01
   7.5000000e-01   0.0000000e+00   1.8159258e-05
   7.5000000e-01   5.0000000e-02  -1.5389098e-02
   7.5000000e-01   1.0000000e-01  -3.0582743e-02
   7.5000000e-01   1.5000000e-01  -3.1268596e-02
   7.5000000e-01   2.0000000e-01  -2.8947493e-02
   7.5000000e-01   2.5000000e-01  -4.7414474e-02
   7.5000000e-01   3.0000000e-01  -9.2568889e-02
   7.5000000e-01   3.5000000e-01  -1.4938960e-01
   7.5000000e-01   4.0000000e-01  -1.9436460e-01
   7.5000000e-01   4.5000000e-01  -2.0959306e-01
   7.5000000e-01   5.0000000e-01  -2.0064922e-01
   7.5000000e-01   5.5000000e-01  -1.8652462e-01
   7.5000000e-01   6.0000000e-01  -1.6953980e-01
   7.5000000e-01   6.5000000e-01  -1.4070672e-01
   7.5000000e-01   7.0000000e-01  -1.0061523e-01
   7.5000000e-01   7.5000000e-01  -5.5245361e-02
   7.5000000e-01   8.0000000e-01  -7.1001939e-03
   7.5000000e-01   8.5000000e-01   4.4167185e-02
   7.5000000e-01   9.0000000e-01   9.3742250e-02
   7.5000000e-01   9.5000000e-01   1.2589526e-01
   7.5000000e-01   1.0000000e+00   1.2644512e-01
   8.0000000e-01   0.0000000e+00   2.9686054e-05
   8.0000000e-01   5.0000000e-02  -6.7916356e-03
   8.0000000e-01   1.0000000e-01  -1.2930539e-02
   8.0000000e-01   1.5000000e-01  -7.4618672e-03
   8.0000000e-01   2.0000000e-01  -1.2897537e-03
   8.0000000e-01   2.5000000e-01  -1.6230175e-02
   8.0000000e-01   3.0000000e-01  -5.8049508e-02
   8.0000000e-01   3.5000000e-01  -1.1106181e-01
   8.0000000e-01   4.0000000e-01  -1.5195390e-01
   8.0000000e-01   4.5000000e-01  -1.6723744e-01
   8.0000000e-01   5.0000000e-01  -1.6503692e-01
   8.0000000e-01   5.5000000e-01  -1.6097841e-01
   8.0000000e-01   6.0000000e-01  -1.5344694e-01
   8.0000000e-01   6.5000000e-01  -1.3312236e-01
   8.0000000e-01   7.0000000e-01  -1.0170948e-01
   8.0000000e-01   7.5000000e-01  -6.5202136e-02
   8.0000000e-01   8.0000000e-01  -2.6921979e-02
   8.0000000e-01   8.5000000e-01   1.3484741e-02
   8.0000000e-01   9.0000000e-01   5.5572139e-02
   8.0000000e-01   9.5000000e-01   8.8358356e-02
   8.0000000e-01   1.0000000e+00   9.8066912e-02
   8.5000000e-01   0.0000000e+00   4.2319065e-05
   8.5000000e-01   5.0000000e-02   3.0233120e-04
   8.5000000e-01   1.0000000e-01   2.9369926e-03
   8.5000000e-01   1.5000000e-01   1.4439263e-02
   8.5000000e-01   2.0000000e-01   2.5184007e-02
   8.5000000e-01   2.5000000e-01   1.7326212e-02
   8.5000000e-01   3.0000000e-01  -1.4142751e-02
   8.5000000e-01   3.5000000e-01  -5.5281383e-02
   8.5000000e-01   4.0000000e-01  -8.6230041e-02
   8.5000000e-01   4.5000000e-01  -9.9229982e-02
   8.5000000e-01   5.0000000e-01  -1.0411959e-01
   8.5000000e-01   5.5000000e-01  -1.1113347e-01
   8.5000000e-01   6.0000000e-01  -1.1355288e-01
   8.5000000e-01   6.5000000e-01  -1.0187127e-01
   8.5000000e-01   7.0000000e-01  -7.9087069e-02
   8.5000000e-01   7.5000000e-01  -5.1893599e-02
   8.5000000e-01   8.0000000e-01  -2.5139615e-02
   8.5000000e-01   8.5000000e-01   8.6104384e-04
   8.5000000e-01   9.0000000e-01   2.8906621e-02
   8.5000000e-01   9.5000000e-01   5.3238913e-02
   8.5000000e-01   1.0000000e+00   6.2824506e-02
   9.0000000e-01   0.0000000e+00   4.9823749e-05
   9.0000000e-01   5.0000000e-02   1.4846804e-03
   9.0000000e-01   1.0000000e-01   7.5646693e-03
   9.0000000e-01   1.5000000e-01   2.0908408e-02
   9.0000000e-01   2.0000000e-01   3.3650178e-02
   9.0000000e-01   2.5000000e-01   3.2621930e-02
   9.0000000e-01   3.0000000e-01   1.3860625e-02
   9.0000000e-01   3.5000000e-01  -1.2041565e-02
   9.0000000e-01   4.0000000e-01  -3.0518892e-02
   9.0000000e-01   4.5000000e-01  -3.8819105e-02
   9.0000000e-01   5.0000000e-01  -4.6893801e-02
   9.0000000e-01   5.5000000e-01  -5.9925348e-02
   9.0000000e-01   6.0000000e-01  -6.8006087e-02
   9.0000000e-01   6.5000000e-01  -6.2059560e-02
   9.0000000e-01   7.0000000e-01  -4.5609895e-02
   9.0000000e-01   7.5000000e-01  -2.5838055e-02
   9.0000000e-01   8.0000000e-01  -8.3960745e-03
   9.0000000e-01   8.5000000e-01   5.4247043e-03
   9.0000000e-01   9.0000000e-01   1.8479173e-02
   9.0000000e-01   9.5000000e-01   2.8567369e-02
   9.0000000e-01   1.0000000e+00   2.9655266e-02
   9.5000000e-01   0.0000000e+00   6.0948613e-05
   9.5000000e-01   5.0000000e-02  -9.2125577e-04
   9.5000000e-01   1.0000000e-01   2.8234308e-03
   9.5000000e-01   1.5000000e-01   1.1733201e-02
   9.5000000e-01   2.0000000e-01   2.0853090e-02
   9.5000000e-01   2.5000000e-01   2.2704838e-02
   9.5000000e-01   3.0000000e-01   1.4822741e-02
   9.5000000e-01   3.5000000e-01   3.0440875e-03
   9.5000000e-01   4.0000000e-01  -4.6858229e-03
   9.5000000e-01   4.5000000e-01  -7.9409895e-03
   9.5000000e-01   5.0000000e-01  -1.3138365e-02
   9.5000000e-01   5.5000000e-01  -2.2163344e-02
   9.5000000e-01   6.0000000e-01  -2.7843724e-02
   9.5000000e-01   6.5000000e-01  -2.4517861e-02
   9.5000000e-01   7.0000000e-01  -1.4672440e-02
   9.5000000e-01   7.5000000e-01  -3.3155631e-03
   9.5000000e-01   8.0000000e-01   5.7532009e-03
   9.5000000e-01   8.5000000e-01   1.1325403e-02
   9.5000000e-01   9.0000000e-01   1.4404473e-02
   9.5000000e-01   9.5000000e-01   1.4114388e-02
   9.5000000e-01   1.0000000e+00   8.7992356e-03
   1.0000000e+00   0.0000000e+00   5.9093806e-05
   1.0000000e+00   5.0000000e-02   5.7089001e-05
   1.0000000e+00   1.0000000e-01   4.9005676e-05
   1.0000000e+00   1.5000000e-01   4.5642597e-05
   1.0000000e+00   2.0000000e-01   3.0701854e-05
   1.0000000e+00   2.5000000e-01   2.1291745e-05
   1.0000000e+00   3.0000000e-01   1.3096596e-05
   1.0000000e+00   3.5000000e-01   9.6946535e-06
   1.0000000e+00   4.0000000e-01   8.3442085e-06
   1.0000000e+00   4.5000000e-01   5.9564939e-06
   1.0000000e+00   5.0000000e-01   3.2871539e-06
   1.0000000e+00   5.5000000e-01   3.6738827e-06
   1.0000000e+00   6.0000000e-01   2.0176784e-06
   1.0000000e+00   6.5000000e-01   6.1735133e-06
   1.0000000e+00   7.0000000e-01   9.4918220e-06
   1.0000000e+00   7.5000000e-01   1.4832761e-05
   1.0000000e+00   8.0000000e-01   2.1298776e-05
   1.0000000e+00   8.5000000e-01   3.4019884e-05
   1.0000000e+00   9.0000000e-01   3.4527841e-05
   1.0000000e+00   9.5000000e-01   3.7591101e-05
   1.0000000e+00   1.0000000e+00   5.2418230e-05


==> tikzsrc/data/p2_2_l1.txt <==
   0.0000000e+00   0.0000000e+00   3.6316887e-05
   5.0000000e-02   0.0000000e+00   3.1244747e-05
   1.0000000e-01   0.0000000e+00   3.0692459e-05
   1.5000000e-01   0.0000000e+00   2.3519346e-05
   2.0000000e-01   0.0000000e+00   1.8190360e-05
   2.5000000e-01   0.0000000e+00   1.2415097e-05
   3.0000000e-01   0.0000000e+00   1.1290482e-05
   3.5000000e-01   0.0000000e+00   1.1852375e-05
   4.0000000e-01   0.0000000e+00   7.7524739e-06
   4.5000000e-01   0.0000000e+00   7.9840576e-06
   5.0000000e-01   0.0000000e+00   7.9048485e-06
   5.5000000e-01   0.0000000e+00   2.8679912e-06
   6.0000000e-01   0.0000000e+00   7.1710834e-06
   6.5000000e-01   0.0000000e+00   7.5584982e-06
   7.0000000e-01   0.0000000e+00   1.2523384e-05
   7.5000000e-01   0.0000000e+00   1.8159258e-05
   8.0000000e-01   0.0000000e+00   2.9686054e-05
   8.5000000e-01   0.0000000e+00   4.2319065e-05
   9.0000000e-01   0.0000000e+00   4.9823749e-05
   9.5000000e-01   0.0000000e+00   6.0948613e-05
   1.0000000e+00   0.0000000e+00   5.9093806e-05


==> tikzsrc/data/p2_2_l2.txt <==
   0.0000000e+00   1.0000000e+00  -5.6172348e-02
   5.0000000e-02   1.0000000e+00  -4.2596407e-02
   1.0000000e-01   1.0000000e+00  -2.6283908e-02
   1.5000000e-01   1.0000000e+00  -1.4061981e-02
   2.0000000e-01   1.0000000e+00  -8.5401168e-03
   2.5000000e-01   1.0000000e+00  -7.7684586e-03
   3.0000000e-01   1.0000000e+00  -5.3023076e-03
   3.5000000e-01   1.0000000e+00   6.7701587e-03
   4.0000000e-01   1.0000000e+00   3.4711861e-02
   4.5000000e-01   1.0000000e+00   7.6874622e-02
   5.0000000e-01   1.0000000e+00   1.1655107e-01
   5.5000000e-01   1.0000000e+00   1.3764000e-01
   6.0000000e-01   1.0000000e+00   1.4460796e-01
   6.5000000e-01   1.0000000e+00   1.4760524e-01
   7.0000000e-01   1.0000000e+00   1.4346544e-01
   7.5000000e-01   1.0000000e+00   1.2644512e-01
   8.0000000e-01   1.0000000e+00   9.8066912e-02
   8.5000000e-01   1.0000000e+00   6.2824506e-02
   9.0000000e-01   1.0000000e+00   2.9655266e-02
   9.5000000e-01   1.0000000e+00   8.7992356e-03
   1.0000000e+00   1.0000000e+00   5.2418230e-05


==> tikzsrc/data/p2_2_l3.txt <==
   0.0000000e+00   0.0000000e+00   3.6316887e-05
   0.0000000e+00   5.0000000e-02   3.8108605e-03
   0.0000000e+00   1.0000000e-01   4.4951903e-03
   0.0000000e+00   1.5000000e-01   9.3058742e-03
   0.0000000e+00   2.0000000e-01   2.3162448e-02
   0.0000000e+00   2.5000000e-01   3.9895851e-02
   0.0000000e+00   3.0000000e-01   4.9322065e-02
   0.0000000e+00   3.5000000e-01   4.8928195e-02
   0.0000000e+00   4.0000000e-01   4.2976894e-02
   0.0000000e+00   4.5000000e-01   3.6716915e-02
   0.0000000e+00   5.0000000e-01   3.3191554e-02
   0.0000000e+00   5.5000000e-01   3.1837752e-02
   0.0000000e+00   6.0000000e-01   2.9463627e-02
   0.0000000e+00   6.5000000e-01   2.7274720e-02
   0.0000000e+00   7.0000000e-01   3.3573813e-02
   0.0000000e+00   7.5000000e-01   4.9338746e-02
   0.0000000e+00   8.0000000e-01   6.1288804e-02
   0.0000000e+00   8.5000000e-01   5.5630449e-02
   0.0000000e+00   9.0000000e-01   3.0222751e-02
   0.0000000e+00   9.5000000e-01  -9.5316827e-03
   0.0000000e+00   1.0000000e+00  -5.6172348e-02


==> tikzsrc/data/p2_2_l4.txt <==
   1.0000000e+00   0.0000000e+00   5.9093806e-05
   1.0000000e+00   5.0000000e-02   5.7089001e-05
   1.0000000e+00   1.0000000e-01   4.9005676e-05
   1.0000000e+00   1.5000000e-01   4.5642597e-05
   1.0000000e+00   2.0000000e-01   3.0701854e-05
   1.0000000e+00   2.5000000e-01   2.1291745e-05
   1.0000000e+00   3.0000000e-01   1.3096596e-05
   1.0000000e+00   3.5000000e-01   9.6946535e-06
   1.0000000e+00   4.0000000e-01   8.3442085e-06
   1.0000000e+00   4.5000000e-01   5.9564939e-06
   1.0000000e+00   5.0000000e-01   3.2871539e-06
   1.0000000e+00   5.5000000e-01   3.6738827e-06
   1.0000000e+00   6.0000000e-01   2.0176784e-06
   1.0000000e+00   6.5000000e-01   6.1735133e-06
   1.0000000e+00   7.0000000e-01   9.4918220e-06
   1.0000000e+00   7.5000000e-01   1.4832761e-05
   1.0000000e+00   8.0000000e-01   2.1298776e-05
   1.0000000e+00   8.5000000e-01   3.4019884e-05
   1.0000000e+00   9.0000000e-01   3.4527841e-05
   1.0000000e+00   9.5000000e-01   3.7591101e-05
   1.0000000e+00   1.0000000e+00   5.2418230e-05


==> tikzsrc/line_data.txt <==
 X    Y
   -2.0000   -3.0000
   -1.7055   -2.6797
   -1.4369   -2.3732
   -1.1934   -2.0801
   -0.9741   -1.8003
   -0.7780   -1.5336
   -0.6042   -1.2799
   -0.4519   -1.0389
   -0.3201   -0.8105
   -0.2079   -0.5944
   -0.1144   -0.3906
   -0.0387   -0.1988
    0.0201   -0.0188
    0.0628    0.1496
    0.0905    0.3065
    0.1040    0.4521
    0.1042    0.5867
    0.0921    0.7103
    0.0685    0.8232
    0.0343    0.9256
   -0.0095    1.0176
   -0.0621    1.0994
   -0.1225    1.1713
   -0.1898    1.2334
   -0.2632    1.2859
   -0.3417    1.3289
   -0.4244    1.3627
   -0.5104    1.3874
   -0.5988    1.4033
   -0.6887    1.4105
   -0.7792    1.4091
   -0.8694    1.3995
   -0.9584    1.3817
   -1.0453    1.3560
   -1.1291    1.3225
   -1.2090    1.2814
   -1.2840    1.2329
   -1.3533    1.1772
   -1.4159    1.1145
   -1.4710    1.0449
   -1.5176    0.9687
   -1.5553    0.8864
   -1.5845    0.7990
   -1.6052    0.7074
   -1.6180    0.6127
   -1.6229    0.5159
   -1.6203    0.4180
   -1.6105    0.3200
   -1.5938    0.2229
   -1.5704    0.1278
   -1.5406    0.0356
   -1.5047   -0.0527
   -1.4629   -0.1360
   -1.4156   -0.2133
   -1.3631   -0.2836
   -1.3055   -0.3460
   -1.2432   -0.3994
   -1.1765   -0.4428
   -1.1057   -0.4751
   -1.0309   -0.4955
   -0.9526   -0.5028
   -0.8709   -0.4972
   -0.7859   -0.4794
   -0.6980   -0.4500
   -0.6072   -0.4099
   -0.5137   -0.3598
   -0.4177   -0.3004
   -0.3194   -0.2325
   -0.2189   -0.1568
   -0.1165   -0.0740
   -0.0123    0.0151
    0.0936    0.1097
    0.2009    0.2091
    0.3094    0.3126
    0.4191    0.4195
    0.5296    0.5289
    0.6409    0.6402
    0.7528    0.7526
    0.8650    0.8653
    0.9775    0.9776
    1.0900    1.0889
    1.2024    1.1982
    1.3144    1.3050
    1.4259    1.4084
    1.5368    1.5076
    1.6469    1.6021
    1.7559    1.6910
    1.8637    1.7735
    1.9701    1.8490
    2.0750    1.9166
    2.1782    1.9757
    2.2795    2.0255
    2.3786    2.0653
    2.4756    2.0942
    2.5701    2.1117
    2.6620    2.1169
    2.7511    2.1090
    2.8373    2.0874
    2.9203    2.0513
    3.0000    2.0000
